A Variational Inequality Model for the Construction of Signals from Inconsistent Nonlinear Equations

Building up on classical linear formulations, we posit that a broad class of problems in signal synthesis and in signal recovery are reducible to the basic task of finding a point in a closed convex subset of a Hilbert space that satisfies a number of nonlinear equations involving firmly nonexpansive operators. We investigate this formalism in the case when, due to inaccurate modeling or perturbations, the nonlinear equations are inconsistent. A relaxed formulation of the original problem is proposed in the form of a variational inequality. The properties of the relaxed problem are investigated and a provenly convergent block-iterative algorithm, whereby only blocks of the underlying firmly nonexpansive operators are activated at a given iteration, is devised to solve it. Numerical experiments illustrate robust recoveries in several signal and image processing applications.

==> figures/ex2/constant.txt <==
 n constant
 1 0.1548755631329176
 2 0.1548755631329176
 3 0.1548755631329176
 4 0.1548755631329176
 5 0.1548755631329176
 6 0.1548755631329176
 7 0.1548755631329176
 8 0.1548755631329176
 9 0.1548755631329176
 10 0.1548755631329176
 11 0.1548755631329176
 12 0.1548755631329176
 13 0.1548755631329176
 14 0.1548755631329176
 15 0.1548755631329176
 16 0.1548755631329176
 17 0.1548755631329176
 18 0.1548755631329176
 19 0.1548755631329176
 20 0.1548755631329176
 21 0.1548755631329176
 22 0.1548755631329176
 23 0.1548755631329176
 24 0.1548755631329176
 25 0.1548755631329176
 26 0.1548755631329176
 27 0.1548755631329176
 28 0.1548755631329176
 29 0.1548755631329176
 30 0.1548755631329176
 31 0.1548755631329176
 32 0.1548755631329176
 33 0.1548755631329176
 34 0.1548755631329176
 35 0.1548755631329176
 36 0.1548755631329176
 37 0.1548755631329176
 38 0.1548755631329176
 39 0.1548755631329176
 40 0.1548755631329176
 41 0.1548755631329176
 42 0.1548755631329176
 43 0.1548755631329176
 44 0.1548755631329176
 45 0.1548755631329176
 46 0.1548755631329176
 47 0.1548755631329176
 48 0.1548755631329176
 49 0.1548755631329176
 50 0.1548755631329176
 51 0.1548755631329176
 52 0.1548755631329176
 53 0.1548755631329176
 54 0.1548755631329176
 55 0.1548755631329176
 56 0.1548755631329176
 57 0.1548755631329176
 58 0.1548755631329176
 59 0.1548755631329176
 60 0.1548755631329176
 61 0.1548755631329176
 62 0.1548755631329176
 63 0.1548755631329176
 64 0.1548755631329176
 65 0.1181401864828028
 66 0.1181401864828028
 67 0.1181401864828028
 68 0.1181401864828028
 69 0.1181401864828028
 70 0.1181401864828028
 71 0.1181401864828028
 72 0.1181401864828028
 73 0.1181401864828028
 74 0.1181401864828028
 75 0.1181401864828028
 76 0.1181401864828028
 77 0.1181401864828028
 78 0.1181401864828028
 79 0.1181401864828028
 80 0.1181401864828028
 81 0.1181401864828028
 82 0.1181401864828028
 83 0.1181401864828028
 84 0.1181401864828028
 85 0.1181401864828028
 86 0.1181401864828028
 87 0.1181401864828028
 88 0.1181401864828028
 89 0.1181401864828028
 90 0.1181401864828028
 91 0.1181401864828028
 92 0.1181401864828028
 93 0.1181401864828028
 94 0.1181401864828028
 95 0.1181401864828028
 96 0.1181401864828028
 97 0.1181401864828028
 98 0.1181401864828028
 99 0.1181401864828028
 100 0.1181401864828028
 101 0.1181401864828028
 102 0.1181401864828028
 103 0.1181401864828028
 104 0.1181401864828028
 105 0.1181401864828028
 106 0.1181401864828028
 107 0.1181401864828028
 108 0.1181401864828028
 109 0.1181401864828028
 110 0.1181401864828028
 111 0.1181401864828028
 112 0.1181401864828028
 113 0.1181401864828028
 114 0.1181401864828028
 115 0.1181401864828028
 116 0.1181401864828028
 117 0.1181401864828028
 118 0.1181401864828028
 119 0.1181401864828028
 120 0.1181401864828028
 121 0.1181401864828028
 122 0.1181401864828028
 123 0.1181401864828028
 124 0.1181401864828028
 125 0.1181401864828028
 126 0.1181401864828028
 127 0.1181401864828028
 128 0.1181401864828028
 129 -0.05060149623744367
 130 -0.05060149623744367
 131 -0.05060149623744367
 132 -0.05060149623744367
 133 -0.05060149623744367
 134 -0.05060149623744367
 135 -0.05060149623744367
 136 -0.05060149623744367
 137 -0.05060149623744367
 138 -0.05060149623744367
 139 -0.05060149623744367
 140 -0.05060149623744367
 141 -0.05060149623744367
 142 -0.05060149623744367
 143 -0.05060149623744367
 144 -0.05060149623744367
 145 -0.05060149623744367
 146 -0.05060149623744367
 147 -0.05060149623744367
 148 -0.05060149623744367
 149 -0.05060149623744367
 150 -0.05060149623744367
 151 -0.05060149623744367
 152 -0.05060149623744367
 153 -0.05060149623744367
 154 -0.05060149623744367
 155 -0.05060149623744367
 156 -0.05060149623744367
 157 -0.05060149623744367
 158 -0.05060149623744367
 159 -0.05060149623744367
 160 -0.05060149623744367
 161 -0.05060149623744367
 162 -0.05060149623744367
 163 -0.05060149623744367
 164 -0.05060149623744367
 165 -0.05060149623744367
 166 -0.05060149623744367
 167 -0.05060149623744367
 168 -0.05060149623744367
 169 -0.05060149623744367
 170 -0.05060149623744367
 171 -0.05060149623744367
 172 -0.05060149623744367
 173 -0.05060149623744367
 174 -0.05060149623744367
 175 -0.05060149623744367
 176 -0.05060149623744367
 177 -0.05060149623744367
 178 -0.05060149623744367
 179 -0.05060149623744367
 180 -0.05060149623744367
 181 -0.05060149623744367
 182 -0.05060149623744367
 183 -0.05060149623744367
 184 -0.05060149623744367
 185 -0.05060149623744367
 186 -0.05060149623744367
 187 -0.05060149623744367
 188 -0.05060149623744367
 189 -0.05060149623744367
 190 -0.05060149623744367
 191 -0.05060149623744367
 192 -0.05060149623744367
 193 0.3123129424408453
 194 0.3123129424408453
 195 0.3123129424408453
 196 0.3123129424408453
 197 0.3123129424408453
 198 0.3123129424408453
 199 0.3123129424408453
 200 0.3123129424408453
 201 0.3123129424408453
 202 0.3123129424408453
 203 0.3123129424408453
 204 0.3123129424408453
 205 0.3123129424408453
 206 0.3123129424408453
 207 0.3123129424408453
 208 0.3123129424408453
 209 0.3123129424408453
 210 0.3123129424408453
 211 0.3123129424408453
 212 0.3123129424408453
 213 0.3123129424408453
 214 0.3123129424408453
 215 0.3123129424408453
 216 0.3123129424408453
 217 0.3123129424408453
 218 0.3123129424408453
 219 0.3123129424408453
 220 0.3123129424408453
 221 0.3123129424408453
 222 0.3123129424408453
 223 0.3123129424408453
 224 0.3123129424408453
 225 0.3123129424408453
 226 0.3123129424408453
 227 0.3123129424408453
 228 0.3123129424408453
 229 0.3123129424408453
 230 0.3123129424408453
 231 0.3123129424408453
 232 0.3123129424408453
 233 0.3123129424408453
 234 0.3123129424408453
 235 0.3123129424408453
 236 0.3123129424408453
 237 0.3123129424408453
 238 0.3123129424408453
 239 0.3123129424408453
 240 0.3123129424408453
 241 0.3123129424408453
 242 0.3123129424408453
 243 0.3123129424408453
 244 0.3123129424408453
 245 0.3123129424408453
 246 0.3123129424408453
 247 0.3123129424408453
 248 0.3123129424408453
 249 0.3123129424408453
 250 0.3123129424408453
 251 0.3123129424408453
 252 0.3123129424408453
 253 0.3123129424408453
 254 0.3123129424408453
 255 0.3123129424408453
 256 0.3123129424408453
 257 -0.004749512834495659
 258 -0.004749512834495659
 259 -0.004749512834495659
 260 -0.004749512834495659
 261 -0.004749512834495659
 262 -0.004749512834495659
 263 -0.004749512834495659
 264 -0.004749512834495659
 265 -0.004749512834495659
 266 -0.004749512834495659
 267 -0.004749512834495659
 268 -0.004749512834495659
 269 -0.004749512834495659
 270 -0.004749512834495659
 271 -0.004749512834495659
 272 -0.004749512834495659
 273 -0.004749512834495659
 274 -0.004749512834495659
 275 -0.004749512834495659
 276 -0.004749512834495659
 277 -0.004749512834495659
 278 -0.004749512834495659
 279 -0.004749512834495659
 280 -0.004749512834495659
 281 -0.004749512834495659
 282 -0.004749512834495659
 283 -0.004749512834495659
 284 -0.004749512834495659
 285 -0.004749512834495659
 286 -0.004749512834495659
 287 -0.004749512834495659
 288 -0.004749512834495659
 289 -0.004749512834495659
 290 -0.004749512834495659
 291 -0.004749512834495659
 292 -0.004749512834495659
 293 -0.004749512834495659
 294 -0.004749512834495659
 295 -0.004749512834495659
 296 -0.004749512834495659
 297 -0.004749512834495659
 298 -0.004749512834495659
 299 -0.004749512834495659
 300 -0.004749512834495659
 301 -0.004749512834495659
 302 -0.004749512834495659
 303 -0.004749512834495659
 304 -0.004749512834495659
 305 -0.004749512834495659
 306 -0.004749512834495659
 307 -0.004749512834495659
 308 -0.004749512834495659
 309 -0.004749512834495659
 310 -0.004749512834495659
 311 -0.004749512834495659
 312 -0.004749512834495659
 313 -0.004749512834495659
 314 -0.004749512834495659
 315 -0.004749512834495659
 316 -0.004749512834495659
 317 -0.004749512834495659
 318 -0.004749512834495659
 319 -0.004749512834495659
 320 -0.004749512834495659
 321 -0.1332945687857418
 322 -0.1332945687857418
 323 -0.1332945687857418
 324 -0.1332945687857418
 325 -0.1332945687857418
 326 -0.1332945687857418
 327 -0.1332945687857418
 328 -0.1332945687857418
 329 -0.1332945687857418
 330 -0.1332945687857418
 331 -0.1332945687857418
 332 -0.1332945687857418
 333 -0.1332945687857418
 334 -0.1332945687857418
 335 -0.1332945687857418
 336 -0.1332945687857418
 337 -0.1332945687857418
 338 -0.1332945687857418
 339 -0.1332945687857418
 340 -0.1332945687857418
 341 -0.1332945687857418
 342 -0.1332945687857418
 343 -0.1332945687857418
 344 -0.1332945687857418
 345 -0.1332945687857418
 346 -0.1332945687857418
 347 -0.1332945687857418
 348 -0.1332945687857418
 349 -0.1332945687857418
 350 -0.1332945687857418
 351 -0.1332945687857418
 352 -0.1332945687857418
 353 -0.1332945687857418
 354 -0.1332945687857418
 355 -0.1332945687857418
 356 -0.1332945687857418
 357 -0.1332945687857418
 358 -0.1332945687857418
 359 -0.1332945687857418
 360 -0.1332945687857418
 361 -0.1332945687857418
 362 -0.1332945687857418
 363 -0.1332945687857418
 364 -0.1332945687857418
 365 -0.1332945687857418
 366 -0.1332945687857418
 367 -0.1332945687857418
 368 -0.1332945687857418
 369 -0.1332945687857418
 370 -0.1332945687857418
 371 -0.1332945687857418
 372 -0.1332945687857418
 373 -0.1332945687857418
 374 -0.1332945687857418
 375 -0.1332945687857418
 376 -0.1332945687857418
 377 -0.1332945687857418
 378 -0.1332945687857418
 379 -0.1332945687857418
 380 -0.1332945687857418
 381 -0.1332945687857418
 382 -0.1332945687857418
 383 -0.1332945687857418
 384 -0.1332945687857418
 385 -0.03283289305109392
 386 -0.03283289305109392
 387 -0.03283289305109392
 388 -0.03283289305109392
 389 -0.03283289305109392
 390 -0.03283289305109392
 391 -0.03283289305109392
 392 -0.03283289305109392
 393 -0.03283289305109392
 394 -0.03283289305109392
 395 -0.03283289305109392
 396 -0.03283289305109392
 397 -0.03283289305109392
 398 -0.03283289305109392
 399 -0.03283289305109392
 400 -0.03283289305109392
 401 -0.03283289305109392
 402 -0.03283289305109392
 403 -0.03283289305109392
 404 -0.03283289305109392
 405 -0.03283289305109392
 406 -0.03283289305109392
 407 -0.03283289305109392
 408 -0.03283289305109392
 409 -0.03283289305109392
 410 -0.03283289305109392
 411 -0.03283289305109392
 412 -0.03283289305109392
 413 -0.03283289305109392
 414 -0.03283289305109392
 415 -0.03283289305109392
 416 -0.03283289305109392
 417 -0.03283289305109392
 418 -0.03283289305109392
 419 -0.03283289305109392
 420 -0.03283289305109392
 421 -0.03283289305109392
 422 -0.03283289305109392
 423 -0.03283289305109392
 424 -0.03283289305109392
 425 -0.03283289305109392
 426 -0.03283289305109392
 427 -0.03283289305109392
 428 -0.03283289305109392
 429 -0.03283289305109392
 430 -0.03283289305109392
 431 -0.03283289305109392
 432 -0.03283289305109392
 433 -0.03283289305109392
 434 -0.03283289305109392
 435 -0.03283289305109392
 436 -0.03283289305109392
 437 -0.03283289305109392
 438 -0.03283289305109392
 439 -0.03283289305109392
 440 -0.03283289305109392
 441 -0.03283289305109392
 442 -0.03283289305109392
 443 -0.03283289305109392
 444 -0.03283289305109392
 445 -0.03283289305109392
 446 -0.03283289305109392
 447 -0.03283289305109392
 448 -0.03283289305109392
 449 -0.08339857716203708
 450 -0.08339857716203708
 451 -0.08339857716203708
 452 -0.08339857716203708
 453 -0.08339857716203708
 454 -0.08339857716203708
 455 -0.08339857716203708
 456 -0.08339857716203708
 457 -0.08339857716203708
 458 -0.08339857716203708
 459 -0.08339857716203708
 460 -0.08339857716203708
 461 -0.08339857716203708
 462 -0.08339857716203708
 463 -0.08339857716203708
 464 -0.08339857716203708
 465 -0.08339857716203708
 466 -0.08339857716203708
 467 -0.08339857716203708
 468 -0.08339857716203708
 469 -0.08339857716203708
 470 -0.08339857716203708
 471 -0.08339857716203708
 472 -0.08339857716203708
 473 -0.08339857716203708
 474 -0.08339857716203708
 475 -0.08339857716203708
 476 -0.08339857716203708
 477 -0.08339857716203708
 478 -0.08339857716203708
 479 -0.08339857716203708
 480 -0.08339857716203708
 481 -0.08339857716203708
 482 -0.08339857716203708
 483 -0.08339857716203708
 484 -0.08339857716203708
 485 -0.08339857716203708
 486 -0.08339857716203708
 487 -0.08339857716203708
 488 -0.08339857716203708
 489 -0.08339857716203708
 490 -0.08339857716203708
 491 -0.08339857716203708
 492 -0.08339857716203708
 493 -0.08339857716203708
 494 -0.08339857716203708
 495 -0.08339857716203708
 496 -0.08339857716203708
 497 -0.08339857716203708
 498 -0.08339857716203708
 499 -0.08339857716203708
 500 -0.08339857716203708
 501 -0.08339857716203708
 502 -0.08339857716203708
 503 -0.08339857716203708
 504 -0.08339857716203708
 505 -0.08339857716203708
 506 -0.08339857716203708
 507 -0.08339857716203708
 508 -0.08339857716203708
 509 -0.08339857716203708
 510 -0.08339857716203708
 511 -0.08339857716203708
 512 -0.08339857716203708
 513 0.06352271555106054
 514 0.06352271555106054
 515 0.06352271555106054
 516 0.06352271555106054
 517 0.06352271555106054
 518 0.06352271555106054
 519 0.06352271555106054
 520 0.06352271555106054
 521 0.06352271555106054
 522 0.06352271555106054
 523 0.06352271555106054
 524 0.06352271555106054
 525 0.06352271555106054
 526 0.06352271555106054
 527 0.06352271555106054
 528 0.06352271555106054
 529 0.06352271555106054
 530 0.06352271555106054
 531 0.06352271555106054
 532 0.06352271555106054
 533 0.06352271555106054
 534 0.06352271555106054
 535 0.06352271555106054
 536 0.06352271555106054
 537 0.06352271555106054
 538 0.06352271555106054
 539 0.06352271555106054
 540 0.06352271555106054
 541 0.06352271555106054
 542 0.06352271555106054
 543 0.06352271555106054
 544 0.06352271555106054
 545 0.06352271555106054
 546 0.06352271555106054
 547 0.06352271555106054
 548 0.06352271555106054
 549 0.06352271555106054
 550 0.06352271555106054
 551 0.06352271555106054
 552 0.06352271555106054
 553 0.06352271555106054
 554 0.06352271555106054
 555 0.06352271555106054
 556 0.06352271555106054
 557 0.06352271555106054
 558 0.06352271555106054
 559 0.06352271555106054
 560 0.06352271555106054
 561 0.06352271555106054
 562 0.06352271555106054
 563 0.06352271555106054
 564 0.06352271555106054
 565 0.06352271555106054
 566 0.06352271555106054
 567 0.06352271555106054
 568 0.06352271555106054
 569 0.06352271555106054
 570 0.06352271555106054
 571 0.06352271555106054
 572 0.06352271555106054
 573 0.06352271555106054
 574 0.06352271555106054
 575 0.06352271555106054
 576 0.06352271555106054
 577 0.1214319997176183
 578 0.1214319997176183
 579 0.1214319997176183
 580 0.1214319997176183
 581 0.1214319997176183
 582 0.1214319997176183
 583 0.1214319997176183
 584 0.1214319997176183
 585 0.1214319997176183
 586 0.1214319997176183
 587 0.1214319997176183
 588 0.1214319997176183
 589 0.1214319997176183
 590 0.1214319997176183
 591 0.1214319997176183
 592 0.1214319997176183
 593 0.1214319997176183
 594 0.1214319997176183
 595 0.1214319997176183
 596 0.1214319997176183
 597 0.1214319997176183
 598 0.1214319997176183
 599 0.1214319997176183
 600 0.1214319997176183
 601 0.1214319997176183
 602 0.1214319997176183
 603 0.1214319997176183
 604 0.1214319997176183
 605 0.1214319997176183
 606 0.1214319997176183
 607 0.1214319997176183
 608 0.1214319997176183
 609 0.1214319997176183
 610 0.1214319997176183
 611 0.1214319997176183
 612 0.1214319997176183
 613 0.1214319997176183
 614 0.1214319997176183
 615 0.1214319997176183
 616 0.1214319997176183
 617 0.1214319997176183
 618 0.1214319997176183
 619 0.1214319997176183
 620 0.1214319997176183
 621 0.1214319997176183
 622 0.1214319997176183
 623 0.1214319997176183
 624 0.1214319997176183
 625 0.1214319997176183
 626 0.1214319997176183
 627 0.1214319997176183
 628 0.1214319997176183
 629 0.1214319997176183
 630 0.1214319997176183
 631 0.1214319997176183
 632 0.1214319997176183
 633 0.1214319997176183
 634 0.1214319997176183
 635 0.1214319997176183
 636 0.1214319997176183
 637 0.1214319997176183
 638 0.1214319997176183
 639 0.1214319997176183
 640 0.1214319997176183
 641 -0.04230234388872316
 642 -0.04230234388872316
 643 -0.04230234388872316
 644 -0.04230234388872316
 645 -0.04230234388872316
 646 -0.04230234388872316
 647 -0.04230234388872316
 648 -0.04230234388872316
 649 -0.04230234388872316
 650 -0.04230234388872316
 651 -0.04230234388872316
 652 -0.04230234388872316
 653 -0.04230234388872316
 654 -0.04230234388872316
 655 -0.04230234388872316
 656 -0.04230234388872316
 657 -0.04230234388872316
 658 -0.04230234388872316
 659 -0.04230234388872316
 660 -0.04230234388872316
 661 -0.04230234388872316
 662 -0.04230234388872316
 663 -0.04230234388872316
 664 -0.04230234388872316
 665 -0.04230234388872316
 666 -0.04230234388872316
 667 -0.04230234388872316
 668 -0.04230234388872316
 669 -0.04230234388872316
 670 -0.04230234388872316
 671 -0.04230234388872316
 672 -0.04230234388872316
 673 -0.04230234388872316
 674 -0.04230234388872316
 675 -0.04230234388872316
 676 -0.04230234388872316
 677 -0.04230234388872316
 678 -0.04230234388872316
 679 -0.04230234388872316
 680 -0.04230234388872316
 681 -0.04230234388872316
 682 -0.04230234388872316
 683 -0.04230234388872316
 684 -0.04230234388872316
 685 -0.04230234388872316
 686 -0.04230234388872316
 687 -0.04230234388872316
 688 -0.04230234388872316
 689 -0.04230234388872316
 690 -0.04230234388872316
 691 -0.04230234388872316
 692 -0.04230234388872316
 693 -0.04230234388872316
 694 -0.04230234388872316
 695 -0.04230234388872316
 696 -0.04230234388872316
 697 -0.04230234388872316
 698 -0.04230234388872316
 699 -0.04230234388872316
 700 -0.04230234388872316
 701 -0.04230234388872316
 702 -0.04230234388872316
 703 -0.04230234388872316
 704 -0.04230234388872316
 705 -0.2270903836002993
 706 -0.2270903836002993
 707 -0.2270903836002993
 708 -0.2270903836002993
 709 -0.2270903836002993
 710 -0.2270903836002993
 711 -0.2270903836002993
 712 -0.2270903836002993
 713 -0.2270903836002993
 714 -0.2270903836002993
 715 -0.2270903836002993
 716 -0.2270903836002993
 717 -0.2270903836002993
 718 -0.2270903836002993
 719 -0.2270903836002993
 720 -0.2270903836002993
 721 -0.2270903836002993
 722 -0.2270903836002993
 723 -0.2270903836002993
 724 -0.2270903836002993
 725 -0.2270903836002993
 726 -0.2270903836002993
 727 -0.2270903836002993
 728 -0.2270903836002993
 729 -0.2270903836002993
 730 -0.2270903836002993
 731 -0.2270903836002993
 732 -0.2270903836002993
 733 -0.2270903836002993
 734 -0.2270903836002993
 735 -0.2270903836002993
 736 -0.2270903836002993
 737 -0.2270903836002993
 738 -0.2270903836002993
 739 -0.2270903836002993
 740 -0.2270903836002993
 741 -0.2270903836002993
 742 -0.2270903836002993
 743 -0.2270903836002993
 744 -0.2270903836002993
 745 -0.2270903836002993
 746 -0.2270903836002993
 747 -0.2270903836002993
 748 -0.2270903836002993
 749 -0.2270903836002993
 750 -0.2270903836002993
 751 -0.2270903836002993
 752 -0.2270903836002993
 753 -0.2270903836002993
 754 -0.2270903836002993
 755 -0.2270903836002993
 756 -0.2270903836002993
 757 -0.2270903836002993
 758 -0.2270903836002993
 759 -0.2270903836002993
 760 -0.2270903836002993
 761 -0.2270903836002993
 762 -0.2270903836002993
 763 -0.2270903836002993
 764 -0.2270903836002993
 765 -0.2270903836002993
 766 -0.2270903836002993
 767 -0.2270903836002993
 768 -0.2270903836002993
 769 0.2091649109046693
 770 0.2091649109046693
 771 0.2091649109046693
 772 0.2091649109046693
 773 0.2091649109046693
 774 0.2091649109046693
 775 0.2091649109046693
 776 0.2091649109046693
 777 0.2091649109046693
 778 0.2091649109046693
 779 0.2091649109046693
 780 0.2091649109046693
 781 0.2091649109046693
 782 0.2091649109046693
 783 0.2091649109046693
 784 0.2091649109046693
 785 0.2091649109046693
 786 0.2091649109046693
 787 0.2091649109046693
 788 0.2091649109046693
 789 0.2091649109046693
 790 0.2091649109046693
 791 0.2091649109046693
 792 0.2091649109046693
 793 0.2091649109046693
 794 0.2091649109046693
 795 0.2091649109046693
 796 0.2091649109046693
 797 0.2091649109046693
 798 0.2091649109046693
 799 0.2091649109046693
 800 0.2091649109046693
 801 0.2091649109046693
 802 0.2091649109046693
 803 0.2091649109046693
 804 0.2091649109046693
 805 0.2091649109046693
 806 0.2091649109046693
 807 0.2091649109046693
 808 0.2091649109046693
 809 0.2091649109046693
 810 0.2091649109046693
 811 0.2091649109046693
 812 0.2091649109046693
 813 0.2091649109046693
 814 0.2091649109046693
 815 0.2091649109046693
 816 0.2091649109046693
 817 0.2091649109046693
 818 0.2091649109046693
 819 0.2091649109046693
 820 0.2091649109046693
 821 0.2091649109046693
 822 0.2091649109046693
 823 0.2091649109046693
 824 0.2091649109046693
 825 0.2091649109046693
 826 0.2091649109046693
 827 0.2091649109046693
 828 0.2091649109046693
 829 0.2091649109046693
 830 0.2091649109046693
 831 0.2091649109046693
 832 0.2091649109046693
 833 0.09389301804996944
 834 0.09389301804996944
 835 0.09389301804996944
 836 0.09389301804996944
 837 0.09389301804996944
 838 0.09389301804996944
 839 0.09389301804996944
 840 0.09389301804996944
 841 0.09389301804996944
 842 0.09389301804996944
 843 0.09389301804996944
 844 0.09389301804996944
 845 0.09389301804996944
 846 0.09389301804996944
 847 0.09389301804996944
 848 0.09389301804996944
 849 0.09389301804996944
 850 0.09389301804996944
 851 0.09389301804996944
 852 0.09389301804996944
 853 0.09389301804996944
 854 0.09389301804996944
 855 0.09389301804996944
 856 0.09389301804996944
 857 0.09389301804996944
 858 0.09389301804996944
 859 0.09389301804996944
 860 0.09389301804996944
 861 0.09389301804996944
 862 0.09389301804996944
 863 0.09389301804996944
 864 0.09389301804996944
 865 0.09389301804996944
 866 0.09389301804996944
 867 0.09389301804996944
 868 0.09389301804996944
 869 0.09389301804996944
 870 0.09389301804996944
 871 0.09389301804996944
 872 0.09389301804996944
 873 0.09389301804996944
 874 0.09389301804996944
 875 0.09389301804996944
 876 0.09389301804996944
 877 0.09389301804996944
 878 0.09389301804996944
 879 0.09389301804996944
 880 0.09389301804996944
 881 0.09389301804996944
 882 0.09389301804996944
 883 0.09389301804996944
 884 0.09389301804996944
 885 0.09389301804996944
 886 0.09389301804996944
 887 0.09389301804996944
 888 0.09389301804996944
 889 0.09389301804996944
 890 0.09389301804996944
 891 0.09389301804996944
 892 0.09389301804996944
 893 0.09389301804996944
 894 0.09389301804996944
 895 0.09389301804996944
 896 0.09389301804996944
 897 -0.08453927144413922
 898 -0.08453927144413922
 899 -0.08453927144413922
 900 -0.08453927144413922
 901 -0.08453927144413922
 902 -0.08453927144413922
 903 -0.08453927144413922
 904 -0.08453927144413922
 905 -0.08453927144413922
 906 -0.08453927144413922
 907 -0.08453927144413922
 908 -0.08453927144413922
 909 -0.08453927144413922
 910 -0.08453927144413922
 911 -0.08453927144413922
 912 -0.08453927144413922
 913 -0.08453927144413922
 914 -0.08453927144413922
 915 -0.08453927144413922
 916 -0.08453927144413922
 917 -0.08453927144413922
 918 -0.08453927144413922
 919 -0.08453927144413922
 920 -0.08453927144413922
 921 -0.08453927144413922
 922 -0.08453927144413922
 923 -0.08453927144413922
 924 -0.08453927144413922
 925 -0.08453927144413922
 926 -0.08453927144413922
 927 -0.08453927144413922
 928 -0.08453927144413922
 929 -0.08453927144413922
 930 -0.08453927144413922
 931 -0.08453927144413922
 932 -0.08453927144413922
 933 -0.08453927144413922
 934 -0.08453927144413922
 935 -0.08453927144413922
 936 -0.08453927144413922
 937 -0.08453927144413922
 938 -0.08453927144413922
 939 -0.08453927144413922
 940 -0.08453927144413922
 941 -0.08453927144413922
 942 -0.08453927144413922
 943 -0.08453927144413922
 944 -0.08453927144413922
 945 -0.08453927144413922
 946 -0.08453927144413922
 947 -0.08453927144413922
 948 -0.08453927144413922
 949 -0.08453927144413922
 950 -0.08453927144413922
 951 -0.08453927144413922
 952 -0.08453927144413922
 953 -0.08453927144413922
 954 -0.08453927144413922
 955 -0.08453927144413922
 956 -0.08453927144413922
 957 -0.08453927144413922
 958 -0.08453927144413922
 959 -0.08453927144413922
 960 -0.08453927144413922
 961 0.06242628595662206
 962 0.06242628595662206
 963 0.06242628595662206
 964 0.06242628595662206
 965 0.06242628595662206
 966 0.06242628595662206
 967 0.06242628595662206
 968 0.06242628595662206
 969 0.06242628595662206
 970 0.06242628595662206
 971 0.06242628595662206
 972 0.06242628595662206
 973 0.06242628595662206
 974 0.06242628595662206
 975 0.06242628595662206
 976 0.06242628595662206
 977 0.06242628595662206
 978 0.06242628595662206
 979 0.06242628595662206
 980 0.06242628595662206
 981 0.06242628595662206
 982 0.06242628595662206
 983 0.06242628595662206
 984 0.06242628595662206
 985 0.06242628595662206
 986 0.06242628595662206
 987 0.06242628595662206
 988 0.06242628595662206
 989 0.06242628595662206
 990 0.06242628595662206
 991 0.06242628595662206
 992 0.06242628595662206
 993 0.06242628595662206
 994 0.06242628595662206
 995 0.06242628595662206
 996 0.06242628595662206
 997 0.06242628595662206
 998 0.06242628595662206
 999 0.06242628595662206
 1000 0.06242628595662206
 1001 0.06242628595662206
 1002 0.06242628595662206
 1003 0.06242628595662206
 1004 0.06242628595662206
 1005 0.06242628595662206
 1006 0.06242628595662206
 1007 0.06242628595662206
 1008 0.06242628595662206
 1009 0.06242628595662206
 1010 0.06242628595662206
 1011 0.06242628595662206
 1012 0.06242628595662206
 1013 0.06242628595662206
 1014 0.06242628595662206
 1015 0.06242628595662206
 1016 0.06242628595662206
 1017 0.06242628595662206
 1018 0.06242628595662206
 1019 0.06242628595662206
 1020 0.06242628595662206
 1021 0.06242628595662206
 1022 0.06242628595662206
 1023 0.06242628595662206
 1024 0.06242628595662206




==> figures/ex2/cycledb.txt <==
 time err
0 0
 2.734269312381744 -0.7475517898311945
 5.468538624763489 -1.443599267100611
 8.202807937145232 -2.06361258681291
 10.93707724952698 -2.61496756705251
 13.67134656190872 -3.108279647908543
 16.40561587429046 -3.553336431575147
 19.13988518667221 -3.958586380533953
 21.87415449905395 -4.331063063176671
 24.6084238114357 -4.676343470771719
 27.34269312381744 -4.998929084557362
 30.07696243619919 -5.302448266478566
 32.81123174858093 -5.589736267406718
 35.54550106096268 -5.863065068003964
 38.27977037334442 -6.12431059952579
 41.01403968572617 -6.374954849009238
 43.74830899810791 -6.616264642373207
 46.48257831048966 -6.849287091838736
 49.2168476228714 -7.074874390268944
 51.95111693525314 -7.293769357237122
 54.68538624763489 -7.506603732838166
 57.41965556001663 -7.713926310246131
 60.15392487239838 -7.916262511290336
 62.88819418478012 -8.114020611735627
 65.62246349716186 -8.307515125730024
 68.35673280954362 -8.497008091404354
 71.09100212192536 -8.68280192213674
 73.8252714343071 -8.865151016289017
 76.55954074668884 -9.04423228789887
 79.29381005907058 -9.220213346874813
 82.02807937145234 -9.393270470591572
 84.76234868383408 -9.563545746824175
 87.49661799621582 -9.731207664641698
 90.23088730859756 -9.89639540425372
 92.96515662097931 -10.05921717566943
 95.69942593336106 -10.21980024263661
 98.4336952457428 -10.37827622805821
 101.1679645581245 -10.53472529868729
 103.9022338705063 -10.68921300834267
 106.636503182888 -10.84179736367532
 109.3707724952698 -10.99256021630615
 112.1050418076515 -11.14159116569991
 114.8393111200333 -11.28896973041494
 117.573580432415 -11.43474754050489
 120.3078497447968 -11.57896356855258
 123.0421190571785 -11.72168354268994
 125.7763883695602 -11.86297443577617
 128.510657681942 -12.00289697841622
 131.2449269943237 -12.1415018539108
 133.9791963067055 -12.27882441683933
 136.7134656190872 -12.41490357514297
 139.447734931469 -12.54976581989389
 142.1820042438507 -12.6834450811257
 144.9162735562325 -12.81597808034233
 147.6505428686142 -12.94740199271239
 150.3848121809959 -13.07775674127681
 153.1190814933777 -13.20708202325782
 155.8533508057594 -13.33540491116269
 158.5876201181412 -13.46275327477644
 161.3218894305229 -13.58914483901293
 164.0561587429047 -13.7146034959738
 166.7904280552864 -13.83915031007365
 169.5246973676682 -13.96280286432583
 172.2589666800499 -14.08559684763614
 174.9932359924316 -14.20755386796218
 177.7275053048134 -14.32870292189681
 180.4617746171951 -14.44907580935295
 183.1960439295769 -14.56870159203515
 185.9303132419586 -14.68760781354773
 188.6645825543404 -14.80581751818768
 191.3988518667221 -14.92333560216897
 194.1331211791039 -15.04017274101892
 196.8673904914856 -15.15633993385806
 199.6016598038673 -15.27185414462531
 202.3359291162491 -15.3867361492919
 205.0701984286308 -15.50099731573869
 207.8044677410126 -15.61465195816642
 210.5387370533943 -15.7277129025217
 213.2730063657761 -15.84018982152
 216.0072756781578 -15.95208664562391
 218.7415449905396 -16.063412720262
 221.4758143029213 -16.17417561067439
 224.210083615303 -16.2843874823257
 226.9443529276848 -16.39406528476759
 229.6786222400665 -16.50322466298442
 232.4128915524483 -16.61187325103582
 235.14716086483 -16.72002327138211
 237.8814301772118 -16.82770622707045
 240.6156994895935 -16.93494946789815
 243.3499688019753 -17.04177389334827
 246.084238114357 -17.14820260794995
 248.8185074267387 -17.25424394074145
 251.5527767391205 -17.35989793948455
 254.2870460515022 -17.46516759805557
 257.021315363884 -17.57006476575055
 259.7555846762657 -17.67459801889113
 262.4898539886474 -17.77878333702582
 265.2241233010292 -17.88263578920597
 267.9583926134109 -17.98617213268675
 270.6926619257927 -18.08940283807174
 273.4269312381745 -18.19233521911786
 276.1612005505562 -18.29497461775603
 278.8954698629379 -18.39732680356872
 281.6297391753197 -18.49937952877463
 284.3640084877014 -18.60113567028368
 287.0982778000832 -18.70260278372529
 289.8325471124649 -18.80378002195802
 292.5668164248466 -18.90466329154209
 295.3010857372284 -19.00526184679207
 298.0353550496101 -19.10558281475588
 300.7696243619919 -19.20563319053419
 303.5038936743736 -19.30541906028284
 306.2381629867554 -19.40494522075209
 308.9724322991371 -19.50421365239758
 311.7067016115188 -19.60322204305765
 314.4409709239006 -19.70197444630316
 317.1752402362823 -19.8004726655253
 319.9095095486641 -19.89871806613612
 322.6437788610459 -19.99672410128148
 325.3780481734276 -20.09450753904567
 328.1123174858093 -20.19207157505143
 330.8465867981911 -20.28942122950592
 333.5808561105728 -20.38656081872382
 336.3151254229546 -20.48349542822648
 339.0493947353363 -20.58021954952912
 341.783664047718 -20.6767329992601
 344.5179333600998 -20.77303685938939
 347.2522026724815 -20.86913049789832
 349.9864719848633 -20.96501035599715
 352.720741297245 -21.06067326468771
 355.4550106096268 -21.15611612770229
 358.1892799220085 -21.25134301434922
 360.9235492343902 -21.34636062001389
 363.657818546772 -21.4411793221709
 366.3920878591537 -21.53579606108772
 369.1263571715355 -21.6302111144802
 371.8606264839173 -21.72442821484182
 374.594895796299 -21.81845212922296
 377.3291651086807 -21.91228882796773
 380.0634344210625 -22.00594038780732
 382.7977037334442 -22.09940564053499
 385.531973045826 -22.1926869001439
 388.2662423582077 -22.28578659237223
 391.0005116705894 -22.37870440784849
 393.7347809829712 -22.47143508540598
 396.4690502953529 -22.56398123878852
 399.2033196077347 -22.65634264015234
 401.9375889201164 -22.74851902841604
 404.6718582324982 -22.84050835729826
 407.4061275448799 -22.93230680697241
 410.1403968572616 -23.02391171871498
 412.8746661696434 -23.11532463839015
 415.6089354820251 -23.20655238296072
 418.3432047944069 -23.29760022541188
 421.0774741067887 -23.38845972193442
 423.8117434191704 -23.4791309775585
 426.5460127315521 -23.56961522743754
 429.2802820439339 -23.65991258722945
 432.0145513563156 -23.75002816691243
 434.7488206686974 -23.83996109977703
 437.4830899810791 -23.92971201409647
 440.2173592934608 -24.01928434353742
 442.9516286058426 -24.1086799595242
 445.6858979182243 -24.19790614676145
 448.4201672306061 -24.28696131405482
 451.1544365429878 -24.37584278756156
 453.8887058553696 -24.46455323064346
 456.6229751677513 -24.55309422229304
 459.357244480133 -24.64146705032985
 462.0915137925148 -24.72966842971438
 464.8257831048965 -24.81769957420932
 467.5600524172783 -24.90556156010506
 470.2943217296601 -24.99325149905598
 473.0285910420418 -25.08077218432716
 475.7628603544235 -25.16812634389143
 478.4971296668053 -25.25531609210563
 481.231398979187 -25.34234136160471
 483.9656682915688 -25.42919743373229
 486.6999376039505 -25.51588496263346
 489.4342069163322 -25.60240108128798
 492.168476228714 -25.68873980037153
 494.9027455410957 -25.77490580635086
 497.6370148534775 -25.86090123295484
 500.3712841658592 -25.94672811367864
 503.1055534782409 -26.03238756629583
 505.8398227906227 -26.11788202005453
 508.5740921030044 -26.20321533701686
 511.3083614153862 -26.28839267601415
 514.0426307277679 -26.37341767537192
 516.7769000401497 -26.45829184956878
 519.5111693525314 -26.54301652847979
 522.2454386649132 -26.62759260450153
 524.9797079772949 -26.71201922466738
 527.7139772896767 -26.79629799556059
 530.4482466020584 -26.88043017694448
 533.1825159144402 -26.96441807791052
 535.9167852268218 -27.04826389433686
 538.6510545392036 -27.13196754740489
 541.3853238515854 -27.21553002972347
 544.1195931639671 -27.29895334960003
 546.8538624763489 -27.38223941598516
 549.5881317887306 -27.46538856431428
 552.3224011011124 -27.54840150470958
 555.0566704134941 -27.63128118002105
 557.7909397258759 -27.71402749026139
 560.5252090382576 -27.79664049649779
 563.2594783506394 -27.87912065814577
 565.9937476630211 -27.96146894602148
 568.7280169754029 -28.04368704318476
 571.4622862877845 -28.12577654926068
 574.1965556001663 -28.20773793256777
 576.930824912548 -28.28956954195556
 579.6650942249298 -28.37127373515702
 582.3993635373115 -28.45285166356088
 585.1336328496933 -28.53430334828461
 587.867902162075 -28.61563071865884
 590.6021714744568 -28.69683454679443
 593.3364407868386 -28.77791636166216
 596.0707100992203 -28.85887483687676
 598.8049794116021 -28.93971004020962
 601.5392487239837 -29.02042359766473
 604.2735180363655 -29.10101647249394
 607.0077873487472 -29.18148874494251
 609.742056661129 -29.2618438640852
 612.4763259735107 -29.34208312498895
 615.2105952858925 -29.42220767883452
 617.9448645982742 -29.50221871500911
 620.679133910656 -29.58211449177522
 623.4134032230377 -29.66189472325881
 626.1476725354195 -29.74155914031732
 628.8819418478012 -29.82110500313405
 631.616211160183 -29.9005355852464
 634.3504804725646 -29.97985308765163
 637.0847497849464 -30.05906075378527
 639.8190190973282 -30.13815987273123
 642.5532884097099 -30.21715040015566
 645.2875577220917 -30.29603363794777
 648.0218270344734 -30.37481082783081
 650.7560963468552 -30.45348161910806
 653.4903656592369 -30.53204551144125
 656.2246349716187 -30.61050309232314
 658.9589042840004 -30.68885031163735
 661.6931735963822 -30.76708678319637
 664.4274429087639 -30.84521382936497
 667.1617122211456 -30.92323306361531
 669.8959815335273 -31.00114546218142
 672.6302508459091 -31.07895105952051
 675.3645201582908 -31.15665204217093
 678.0987894706726 -31.23425347985822
 680.8330587830543 -31.31175613465356
 683.5673280954361 -31.38915726937821
 686.3015974078178 -31.46645583377088
 689.0358667201996 -31.54364672235973
 691.7701360325814 -31.62072766325224
 694.5044053449631 -31.69770009968943
 697.2386746573449 -31.77456540346874
 699.9729439697265 -31.85132481019199
 702.7072132821083 -31.92797842613685
 705.44148259449 -32.00452687991799
 708.1757519068718 -32.08097384729884
 710.9100212192535 -32.15732017793432
 713.6442905316353 -32.23356502851951
 716.378559844017 -32.30970552030787
 719.1128291563988 -32.38574277448034
 721.8470984687805 -32.46167808623285
 724.5813677811623 -32.53751279308029
 727.315637093544 -32.61324852995678
 730.0499064059258 -32.68888656069705
 732.7841757183074 -32.76442805928385
 735.5184450306892 -32.83987344491771
 738.252714343071 -32.91522346517458
 740.9869836554527 -32.99047707497429
 743.7212529678345 -33.06562933956689
 746.4555222802162 -33.14067853779268
 749.189791592598 -33.21562551261614
 751.9240609049797 -33.29047404790549
 754.6583302173615 -33.36522701106497
 757.3925995297432 -33.4398854102967
 760.126868842125 -33.51444821260603
 762.8611381545066 -33.58891593489658
 765.5954074668884 -33.66328981821945
 768.3296767792701 -33.73757105276265
 771.0639460916519 -33.81176033954955
 773.7982154040336 -33.88585792243654
 776.5324847164154 -33.95986389673263
 779.2667540287971 -34.03377213389297
 782.0010233411789 -34.10758179036828
 784.7352926535606 -34.1812938542079
 787.4695619659424 -34.25490679021654
 790.2038312783242 -34.32842084918315
 792.9381005907059 -34.40183665259188
 795.6723699030877 -34.47515524193444
 798.4066392154693 -34.54837764948984
 801.1409085278511 -34.62150486675606
 803.8751778402328 -34.6945378477131
 806.6094471526146 -34.76747750866718
 809.3437164649963 -34.84032471497979
 812.0779857773781 -34.91308033173822
 814.8122550897598 -34.98574447837172
 817.5465244021416 -35.05831700697517
 820.2807937145233 -35.13079934681157
 823.0150630269051 -35.20319308260095
 825.7493323392868 -35.27549992967297
 828.4836016516686 -35.34772164026997
 831.2178709640502 -35.41985902334338
 833.952140276432 -35.49191370784155
 836.6864095888138 -35.56388792918253
 839.4206789011955 -35.63578328646339
 842.1549482135773 -35.70760053850875
 844.889217525959 -35.77934041919261
 847.6234868383408 -35.85100363906717
 850.3577561507225 -35.92259109518871
 853.0920254631043 -35.99410339137805
 855.826294775486 -36.06554216561217
 858.5605640878678 -36.13690837571773
 861.2948334002494 -36.20820278726892
 864.0291027126312 -36.27942608981419
 866.7633720250129 -36.35057814622295
 869.4976413373947 -36.4216594458177
 872.2319106497764 -36.4926708254361
 874.9661799621582 -36.56361277182707
 877.7004492745399 -36.63448540159658
 880.4347185869217 -36.7052893366002
 883.1689878993034 -36.77602520788408
 885.9032572116852 -36.84669362677144
 888.637526524067 -36.91729518591212
 891.3717958364487 -36.98782957332954
 894.1060651488305 -37.05829274923335
 896.8403344612121 -37.12868465653625
 899.5746037735939 -37.19900587372807
 902.3088730859756 -37.26925695696513
 905.0431423983574 -37.3394386787477
 907.7774117107391 -37.40955165099788
 910.5116810231209 -37.47959635585424
 913.2459503355026 -37.54957325515707
 915.9802196478844 -37.61948279220656
 918.7144889602661 -37.68932539316325
 921.4487582726479 -37.75910146818039
 924.1830275850295 -37.82881079773262
 926.9172968974113 -37.89844860303128
 929.651566209793 -37.96801420704395
 932.3858355221748 -38.03750809710084
 935.1201048345566 -38.10693068337989
 937.8543741469383 -38.17628205956662
 940.5886434593201 -38.24556158643931
 943.3229127717018 -38.31476943721488
 946.0571820840836 -38.38390656851739
 948.7914513964653 -38.45297326907748
 951.5257207088471 -38.52196994158761
 954.2599900212288 -38.5908982728492
 956.9942593336106 -38.65976063420308
 959.7285286459922 -38.72855746854783
 962.462797958374 -38.79728918398205
 965.1970672707557 -38.86595617396926
 967.9313365831375 -38.93455881807269
 970.6656058955192 -39.00309748259304
 973.399875207901 -39.07157252113166
 976.1341445202827 -39.13998427509086
 978.8684138326645 -39.20833312374145
 981.6026831450462 -39.27662088112228
 984.336952457428 -39.3448489975227
 987.0712217698098 -39.41302108833167
 989.8054910821915 -39.48113826626667
 992.5397603945732 -39.54920091911226
 995.2740297069549 -39.61720708710911
 998.0082990193367 -39.68515573583336
 1000.742568331718 -39.75304733886939
 1003.4768376441 -39.82088238984283
 1006.211106956482 -39.88866139828056
 1008.945376268864 -39.95638479391967
 1011.679645581245 -40.02405299171113
 1014.413914893627 -40.09166639411434
 1017.148184206009 -40.15922539187002
 1019.882453518391 -40.22673036465627
 1022.616722830772 -40.29418141353544
 1025.350992143154 -40.36157745027776
 1028.085261455536 -40.42892142509178
 1030.819530767918 -40.49621660357034
 1033.553800080299 -40.56346405805114
 1036.288069392681 -40.63066431738263
 1039.022338705063 -40.69781789120497
 1041.756608017445 -40.76492527221313
 1044.490877329826 -40.83198693794269
 1047.225146642208 -40.89900335220059
 1049.95941595459 -40.96597496622725
 1052.693685266972 -41.0329022196573
 1055.427954579353 -41.0997855413246
 1058.162223891735 -41.16662534993706
 1060.896493204117 -41.23342205466414
 1063.630762516499 -41.30017605564008
 1066.36503182888 -41.36688774440356
 1069.099301141262 -41.43355750428594
 1071.833570453644 -41.50018571075584
 1074.567839766026 -41.5667727317262
 1077.302109078407 -41.63331892783249
 1080.036378390789 -41.69982465268139
 1082.770647703171 -41.76629025307945
 1085.504917015553 -41.83271606923927
 1088.239186327934 -41.89910243496727
 1090.973455640316 -41.96544967784195
 1093.707724952698 -42.03175811937039
 1096.44199426508 -42.09802761950358
 1099.176263577461 -42.16425663355065
 1101.910532889843 -42.23044539569229
 1104.644802202225 -42.29659433213467
 1107.379071514606 -42.36270384856284
 1110.113340826988 -42.42877433361421
 1112.84761013937 -42.49480616145628
 1115.581879451752 -42.56079969372987
 1118.316148764133 -42.62675528104121
 1121.050418076515 -42.69267326411961
 1123.784687388897 -42.75855397473518
 1126.518956701279 -42.82439773643431
 1129.25322601366 -42.89020545719602
 1131.987495326042 -42.9559789611214
 1134.721764638424 -43.02171857374183
 1137.456033950806 -43.08742346773486
 1140.190303263187 -43.15309367497392
 1142.924572575569 -43.21872927857222
 1145.658841887951 -43.2843294670228
 1148.393111200333 -43.34989291594833
 1151.127380512714 -43.41541999621697
 1153.861649825096 -43.48091138581485
 1156.595919137478 -43.5463676040755
 1159.33018844986 -43.61178903688266
 1162.064457762241 -43.67717606056576
 1164.798727074623 -43.74252904270811
 1167.532996387005 -43.80784834281272
 1170.267265699387 -43.87313431286837
 1173.001535011768 -43.93838729783235
 1175.73580432415 -44.00360763604347
 1178.470073636532 -44.0687956595859
 1181.204342948914 -44.13395159904682
 1183.938612261295 -44.19907524613866
 1186.672881573677 -44.26416686643598
 1189.407150886059 -44.32922680542337
 1192.141420198441 -44.39425540171332
 1194.875689510822 -44.45925298785818
 1197.609958823204 -44.52421998406902
 1200.344228135586 -44.58915678661188
 1203.078497447967 -44.65406371450187
 1205.812766760349 -44.71894108153225
 1208.547036072731 -44.78378919649811
 1211.281305385113 -44.84860836339367
 1214.015574697494 -44.91339888158619
 1216.749844009876 -44.9781610459749
 1219.484113322258 -45.04289514713292
 1222.21838263464 -45.10760081955274
 1224.952651947021 -45.17227638580228
 1227.686921259403 -45.23692203970846
 1230.421190571785 -45.30153810448184
 1233.155459884167 -45.36612489547943
 1235.889729196548 -45.4306827209132
 1238.62399850893 -45.49521188240804
 1241.358267821312 -45.55971267545593
 1244.092537133694 -45.62418538978501
 1246.826806446075 -45.6886303545653
 1249.561075758457 -45.75304887142898
 1252.295345070839 -45.81744292023401
 1255.029614383221 -45.88181326042459
 1257.763883695602 -45.94616022266222
 1260.498153007984 -46.01048413271237
 1263.232422320366 -46.0747853117024
 1265.966691632748 -46.13906407634889
 1268.700960945129 -46.2033207391445
 1271.435230257511 -46.26755560852786
 1274.169499569893 -46.331768989035
 1276.903768882275 -46.39596118143361
 1279.638038194656 -46.46013248284358
 1282.372307507038 -46.52428318684428
 1285.10657681942 -46.58841354067783
 1287.840846131802 -46.65252327809568
 1290.575115444183 -46.71661251841712
 1293.309384756565 -46.78068154742831
 1296.043654068947 -46.84473064699579
 1298.777923381328 -46.90875807285568
 1301.51219269371 -46.97275898583031
 1304.246462006092 -47.03673352516486
 1306.980731318474 -47.10068207298798
 1309.715000630855 -47.16460499589105
 1312.449269943237 -47.22850264710861
 1315.183539255619 -47.29237536824003
 1317.917808568001 -47.3562234906267
 1320.652077880382 -47.42004733646412
 1323.386347192764 -47.48384721971719
 1326.120616505146 -47.54762344687652
 1328.854885817528 -47.61137631759048
 1331.58915512991 -47.675106125206
 1334.323424442291 -47.73881315722299
 1337.057693754673 -47.80249769568847
 1339.791963067055 -47.86616001753926
 1342.526232379437 -47.92980039489799
 1345.260501691818 -47.99341909533807
 1347.9947710042 -48.05701638211026
 1350.729040316582 -48.1205925143514
 1353.463309628964 -48.18414774726573
 1356.197578941345 -48.24768233228647
 1358.931848253727 -48.31119651722625
 1361.666117566109 -48.37469054640773
 1364.400386878491 -48.43816466078484
 1367.134656190872 -48.50161909805415




==> figures/ex2/fulldb.txt <==
 time err
0 0
 6.387400284767151 -1.103499458368097
 12.7748005695343 -2.062012215488655
 19.16220085430145 -2.866475557638459
 25.5496011390686 -3.551359089718701
 31.93700142383576 -4.146329266554336
 38.32440170860291 -4.673893946124059
 44.71180199337006 -5.150192375553777
 51.09920227813721 -5.586824932501086
 57.48660256290436 -5.99197044438736
 63.87400284767151 -6.371622626786304
 70.26140313243866 -6.730223724930928
 76.64880341720581 -7.07115341815361
 83.03620370197297 -7.397005371056165
 89.42360398674012 -7.70984291809423
 95.81100427150726 -8.011435855655254
 102.1984045562744 -8.303091053434953
 108.5858048410416 -8.585764553445749
 114.9732051258087 -8.860407385925559
 121.3606054105759 -9.127702947939602
 127.748005695343 -9.388227146775366
 134.1354059801102 -9.642504299203347
 140.5228062648773 -9.891063551088227
 146.9102065496445 -10.1343077173313
 153.2976068344116 -10.37266375838953
 159.6850071191788 -10.60646228562562
 166.0724074039459 -10.83591602018658
 172.4598076887131 -11.06127322414217
 178.8472079734802 -11.28282484049251
 185.2346082582474 -11.5007735116663
 191.6220085430145 -11.71528291672898
 198.0094088277817 -11.92657502432136
 204.3968091125488 -12.13484636800071
 210.784209397316 -12.34023737639291
 217.1716096820831 -12.54286112418154
 223.5590099668503 -12.7428248543129
 229.9464102516174 -12.94025147447727
 236.3338105363846 -13.13527163714407
 242.7212108211517 -13.3280076302654
 249.1086111059189 -13.51854736998154
 255.496011390686 -13.7069614751627
 261.8834116754532 -13.89332320817399
 268.2708119602203 -14.07771183306641
 274.6582122449875 -14.2602199928353
 281.0456125297546 -14.44094484928423
 287.4330128145218 -14.61998666727263
 293.8204130992889 -14.79743518458751
 300.2078133840561 -14.97333179729
 306.5952136688232 -15.14770898583303
 312.9826139535904 -15.32061769949545
 319.3700142383576 -15.49211679353489
 325.7574145231247 -15.6622501633803
 332.1448148078919 -15.83106027041378
 338.532215092659 -15.99856751672659
 344.9196153774262 -16.16479967327144
 351.3070156621933 -16.32979263017913
 357.6944159469605 -16.49360003463062
 364.0818162317276 -16.65625986106161
 370.4692165164948 -16.8178283843743
 376.8566168012619 -16.97840245370896
 383.244017086029 -17.13805766450361
 389.6314173707962 -17.29683959320833
 396.0188176555633 -17.45475346858705
 402.4062179403305 -17.61182590811056
 408.7936182250976 -17.76809492382289
 415.1810185098648 -17.92361371179291
 421.568418794632 -18.07843116263604
 427.9558190793991 -18.23257609522696
 434.3432193641663 -18.38606787185252
 440.7306196489334 -18.53889362731829
 447.1180199337006 -18.69105984577716
 453.5054202184677 -18.84257362483651
 459.8928205032349 -18.99343519341756
 466.280220788002 -19.14367071411263
 472.6676210727692 -19.2933037022402
 479.0550213575363 -19.44235116376174
 485.4424216423035 -19.5908163300183
 491.8298219270706 -19.73870439139154
 498.2172222118378 -19.88602096169044
 504.6046224966049 -20.0327961424133
 510.9920227813721 -20.1790728320635
 517.3794230661392 -20.32486546784411
 523.7668233509064 -20.47018969749382
 530.1542236356736 -20.61504335705632
 536.5416239204407 -20.75942420077184
 542.9290242052078 -20.90333144059611
 549.316424489975 -21.04675530329816
 555.7038247747421 -21.1896860080601
 562.0912250595093 -21.33213610586055
 568.4786253442765 -21.47413284804392
 574.8660256290436 -21.61567544412319
 581.2534259138107 -21.75677148858861
 587.6408261985779 -21.89743746601218
 594.0282264833451 -22.03768546249844
 600.4156267681122 -22.17751594829015
 606.8030270528793 -22.31693672422419
 613.1904273376465 -22.4559424643369
 619.5778276224137 -22.59453134409844
 625.9652279071807 -22.73270398834939
 632.3526281919479 -22.87045603057219
 638.7400284767151 -23.00777547260724
 645.1274287614823 -23.14466259144078
 651.5148290462494 -23.28113782098639
 657.9022293310165 -23.41719357827884
 664.2896296157837 -23.55282634738005
 670.6770299005509 -23.68803894108741
 677.064430185318 -23.82284154603325
 683.4518304700852 -23.95723388105878
 689.8392307548523 -24.0912251674617
 696.2266310396194 -24.22483024355493
 702.6140313243866 -24.35804738005164
 709.0014316091538 -24.49087771351421
 715.388831893921 -24.62332782616955
 721.776232178688 -24.75539358788041
 728.1636324634552 -24.88707680211686
 734.5510327482224 -25.0183741144352
 740.9384330329896 -25.1492919016367
 747.3258333177566 -25.27983811975309
 753.7132336025238 -25.41000958071927
 760.100633887291 -25.53980043029955
 766.4880341720581 -25.66919879658908
 772.8754344568252 -25.79820542935484
 779.2628347415924 -25.92682900042632
 785.6502350263596 -26.0550747519849
 792.0376353111267 -26.18295113337657
 798.4250355958939 -26.3104732472453
 804.812435880661 -26.43765266887425
 811.1998361654282 -26.56449421793547
 817.5872364501953 -26.69099951423011
 823.9746367349625 -26.81717023616072
 830.3620370197297 -26.94301178140412
 836.7494373044967 -27.06853131715683
 843.1368375892639 -27.19373059048075
 849.5242378740311 -27.31861471002578
 855.9116381587983 -27.44318907349297
 862.2990384435653 -27.56745563804051
 868.6864387283325 -27.69142107830071
 875.0738390130997 -27.81508512614203
 881.4612392978669 -27.93844960463245
 887.848639582634 -28.06151900660664
 894.2360398674011 -28.18429825856868
 900.6234401521683 -28.30678551530829
 907.0108404369355 -28.42898533673227
 913.3982407217026 -28.55090013209875
 919.7856410064697 -28.67253384137205
 926.1730412912369 -28.79389043011831
 932.560441576004 -28.91496799482572
 938.9478418607712 -29.03576948734823
 945.3352421455384 -29.15629758074461
 951.7226424303055 -29.2765584980582
 958.1100427150726 -29.39655774962709
 964.4974429998398 -29.51629895249649
 970.884843284607 -29.63577908881581
 977.2722435693742 -29.75499677539167
 983.6596438541412 -29.87394867172711
 990.0470441389084 -29.99264329670913
 996.4344444236756 -30.11109006377268
 1002.821844708443 -30.22929063503728
 1009.20924499321 -30.34724862048786
 1015.596645277977 -30.46496548454087
 1021.984045562744 -30.58244038469515
 1028.371445847511 -30.69966794808955
 1034.758846132278 -30.81664508080154
 1041.146246417046 -30.93337672476709
 1047.533646701813 -31.04986565235275
 1053.92104698658 -31.16611617000826
 1060.308447271347 -31.28214081449364
 1066.695847556114 -31.39793670061017
 1073.083247840881 -31.51349618810277
 1079.470648125648 -31.62880756143144
 1085.858048410416 -31.74387336927019
 1092.245448695183 -31.85869787014721
 1098.63284897995 -31.9732824312048
 1105.020249264717 -32.08763359722143
 1111.407649549484 -32.20175595120175
 1117.795049834251 -32.31564316486101
 1124.182450119019 -32.42929645789511
 1130.569850403786 -32.54272022901534
 1136.957250688553 -32.65591952244323
 1143.34465097332 -32.76889839218013
 1149.732051258087 -32.8816589009911
 1156.119451542854 -32.99420058633457
 1162.506851827621 -33.10651085811317
 1168.894252112389 -33.2185883831587
 1175.281652397156 -33.3304434264779
 1181.669052681923 -33.44208219882596
 1188.05645296669 -33.55350366935615
 1194.443853251457 -33.6647105574648
 1200.831253536224 -33.77570662991937
 1207.218653820991 -33.88649344797592
 1213.606054105759 -33.99706756059716
 1219.993454390526 -34.10741729971118
 1226.380854675293 -34.21754364195163
 1232.76825496006 -34.32744438156762
 1239.155655244827 -34.43712176936364
 1245.543055529595 -34.54657919186711
 1251.930455814361 -34.65581995327527
 1258.317856099129 -34.76484716451225
 1264.705256383896 -34.8736637369904
 1271.092656668663 -34.98227140766503
 1277.48005695343 -35.09067065561452
 1283.867457238197 -35.19886637958282
 1290.254857522965 -35.30686440658022
 1296.642257807732 -35.4146689534248
 1303.029658092499 -35.52228522925284
 1309.417058377266 -35.62971963870346
 1315.804458662033 -35.73697519839866
 1322.1918589468 -35.8440542978387
 1328.579259231567 -35.95095963797606
 1334.966659516335 -36.05769474872784
 1341.354059801102 -36.16426328036306
 1347.741460085869 -36.27066758919037
 1354.128860370636 -36.37690815029432
 1360.516260655403 -36.48298701804868
 1366.90366094017 -36.58890576452847
 1373.291061224937 -36.69466560246921
 1379.678461509705 -36.800268608924
 1386.065861794472 -36.90571676378938
 1392.453262079239 -37.01100735868833
 1398.840662364006 -37.11613337462177
 1405.228062648773 -37.22109647785593
 1411.61546293354 -37.32589877176183
 1418.002863218308 -37.43054236783816
 1424.390263503075 -37.53502880997732
 1430.777663787842 -37.63935954327936
 1437.165064072609 -37.74353592711637
 1443.552464357376 -37.84755518559157
 1449.939864642143 -37.95140784483914
 1456.32726492691 -38.05509488361066
 1462.714665211678 -38.15861710788275
 1469.102065496445 -38.26197328806037
 1475.489465781212 -38.36516505030731
 1481.876866065979 -38.468193895371
 1488.264266350746 -38.57106291336778
 1494.651666635513 -38.67377861252082
 1501.03906692028 -38.77634265585318
 1507.426467205048 -38.87875631648247
 1513.813867489815 -38.98102079757486
 1520.201267774582 -39.08313723693907
 1526.588668059349 -39.185106866521
 1532.976068344116 -39.28693420354984
 1539.363468628883 -39.38862718801703
 1545.75086891365 -39.49019151922342
 1552.138269198418 -39.5916254374816
 1558.525669483185 -39.69292488943559
 1564.913069767952 -39.79409132365193
 1571.300470052719 -39.89512634431675
 1577.687870337486 -39.99603132892402
 1584.075270622253 -40.09680757426828
 1590.462670907021 -40.19745631802566
 1596.850071191788 -40.29797728987218
 1603.237471476555 -40.39837268140318
 1609.624871761322 -40.49865246045472
 1616.012272046089 -40.59881966786983
 1622.399672330856 -40.698875954315
 1628.787072615623 -40.79882288564265
 1635.174472900391 -40.89866195533317
 1641.561873185158 -40.99839459352449
 1647.949273469925 -41.09802217379458
 1654.336673754692 -41.19754601839848
 1660.724074039459 -41.29696740242685
 1667.111474324226 -41.39628755718148
 1673.498874608993 -41.49550767296756
 1679.886274893761 -41.59462890144435
 1686.273675178528 -41.69365235762818
 1692.661075463295 -41.79257912162107
 1699.048475748062 -41.89141024011656
 1705.435876032829 -41.99014672772387
 1711.823276317597 -42.08878767847128
 1718.210676602364 -42.18733063648975
 1724.598076887131 -42.28577686438139
 1730.985477171898 -42.38412762122104
 1737.372877456665 -42.48238408765054
 1743.760277741432 -42.58054738129118
 1750.147678026199 -42.67861856707758
 1756.535078310967 -42.7765986644356
 1762.922478595734 -42.87449060356543
 1769.309878880501 -42.97229816853377
 1775.697279165268 -43.07001994157788
 1782.084679450035 -43.16765584197316
 1788.472079734802 -43.26520354316558
 1794.859480019569 -43.36266096323858
 1801.246880304337 -43.46002995906247
 1807.634280589104 -43.55731205025677
 1814.021680873871 -43.65450841405571
 1820.409081158638 -43.75162018293331
 1826.796481443405 -43.84864844938694
 1833.183881728172 -43.94559426967911
 1839.571282012939 -44.04245866387996
 1845.958682297707 -44.13924175205634
 1852.346082582474 -44.23594389570781
 1858.733482867241 -44.33256614846712
 1865.120883152008 -44.42910956278116
 1871.508283436775 -44.5255754054072
 1877.895683721542 -44.6219647088101
 1884.28308400631 -44.71827841772298
 1890.670484291077 -44.81451745118206
 1897.057884575844 -44.91068270386727
 1903.445284860611 -45.00677495924441
 1909.832685145378 -45.10279115140126
 1916.220085430145 -45.19873013174127
 1922.607485714912 -45.29459286738194
 1928.99488599968 -45.39038028689354
 1935.382286284447 -45.48609328473034
 1941.769686569214 -45.58173272443423
 1948.157086853981 -45.67730072035894
 1954.544487138748 -45.77280280527152
 1960.931887423515 -45.86824115242449
 1967.319287708282 -45.96361673814663
 1973.70668799305 -46.05893051416714
 1980.094088277817 -46.15418340919854
 1986.481488562584 -46.24937633022795
 1992.868888847351 -46.34451016359285
 1999.256289132118 -46.43958577590094
 2005.643689416885 -46.5346037376389
 2012.031089701652 -46.62956362050263
 2018.41848998642 -46.72446609854363
 2024.805890271187 -46.81930977220535
 2031.193290555954 -46.91408322022181
 2037.580690840721 -47.0087856893396
 2043.968091125488 -47.10341828677783
 2050.355491410256 -47.19798205148084
 2056.742891695023 -47.29247796636855
 2063.13029197979 -47.38690696715368
 2069.517692264557 -47.48126994888389
 2075.905092549324 -47.57556777089978
 2082.292492834091 -47.66980126069382
 2088.679893118858 -47.76397121695831
 2095.067293403626 -47.85807841204958
 2101.454693688393 -47.95212359399557
 2107.84209397316 -48.04610748816213
 2114.229494257927 -48.14003079865003
 2120.616894542694 -48.23389420947419
 2127.004294827461 -48.32769838556953
 2133.391695112228 -48.42144397366163
 2139.779095396996 -48.51513165474113
 2146.166495681763 -48.60876249094575
 2152.55389596653 -48.70233435503054
 2158.941296251297 -48.7958417166169
 2165.328696536064 -48.88928396863358
 2171.716096820831 -48.98266182960809
 2178.103497105598 -49.07597597339731
 2184.490897390366 -49.16922703598737
 2190.878297675133 -49.26241562049665
 2197.2656979599 -49.35554230097483
 2203.653098244667 -49.44860762533356
 2210.040498529434 -49.54161211767438
 2216.427898814201 -49.6345562801672
 2222.815299098968 -49.72744059457639
 2229.202699383736 -49.82026552352767
 2235.590099668503 -49.91303151156739
 2241.97749995327 -50.00573898605404
 2248.364900238037 -50.09838835791906
 2254.752300522804 -50.19098008590936
 2261.139700807571 -50.28351730527504
 2267.527101092338 -50.37600228749688
 2273.914501377106 -50.46843563075583
 2280.301901661873 -50.5608175184216
 2286.68930194664 -50.65314796033004
 2293.076702231407 -50.74542740755319
 2299.464102516175 -50.83765672914698
 2305.851502800941 -50.92983484604599
 2312.238903085708 -51.0219610080031
 2318.626303370476 -51.11403790137044
 2325.013703655243 -51.20606703509107
 2331.40110394001 -51.29804900847041
 2337.788504224777 -51.38998440070458
 2344.175904509545 -51.48187377328897
 2350.563304794312 -51.5737176718605
 2356.950705079079 -51.66551662763281
 2363.338105363846 -51.75727115855328
 2369.725505648613 -51.84898177023776
 2376.11290593338 -51.94064895675835
 2382.500306218147 -52.03227320127897
 2388.887706502915 -52.12385497663013
 2395.275106787682 -52.21539474577302
 2401.662507072449 -52.30689296222153
 2408.049907357216 -52.39835007040072
 2414.437307641983 -52.48976650595544
 2420.82470792675 -52.58114269604171
 2427.212108211517 -52.67247905957274
 2433.599508496285 -52.76377600743852
 2439.986908781052 -52.85503394270598
 2446.374309065819 -52.94625326080119
 2452.761709350586 -53.037434349665
 2459.149109635353 -53.12857758989622
 2465.53650992012 -53.2196833548921
 2471.923910204887 -53.31075201095526
 2478.311310489655 -53.40178391740415
 2484.698710774422 -53.49277942667408
 2491.086111059189 -53.58373808954099
 2497.473511343956 -53.67465464320034
 2503.860911628723 -53.76552944959583
 2510.24831191349 -53.85636362911222
 2516.635712198257 -53.9471577902525
 2523.023112483025 -54.03791249389825
 2529.410512767792 -54.12862826458193
 2535.797913052559 -54.21930559806129
 2542.185313337326 -54.30994496658742
 2548.572713622093 -54.40054682265981
 2554.96011390686 -54.49111160177871
 2561.347514191627 -54.58163972451655
 2567.734914476395 -54.6721315981106
 2574.122314761162 -54.76258761771091
 2580.509715045929 -54.85300816737467
 2586.897115330696 -54.9433936208745
 2593.284515615463 -55.03373860675255
 2599.67191590023 -55.12403785518096
 2606.059316184997 -55.21429198936194
 2612.446716469765 -55.3045015852345
 2618.834116754532 -55.39466718094395
 2625.221517039299 -55.48478928359148
 2631.608917324066 -55.57486837419798
 2637.996317608834 -55.66490491146521
 2644.383717893601 -55.75489933466442
 2650.771118178367 -55.84485206593871
 2657.158518463135 -55.93476351215572
 2663.545918747902 -56.02463406643069
 2669.933319032669 -56.11446410937201
 2676.320719317436 -56.20425401014791
 2682.708119602204 -56.2940041273871
 2689.095519886971 -56.383714809954
 2695.482920171738 -56.4733863976022
 2701.870320456505 -56.56301922156602
 2708.257720741272 -56.65261360507386
 2714.645121026039 -56.74216986379002
 2721.032521310806 -56.83168830621798
 2727.419921595574 -56.921169234053
 2733.807321880341 -57.0106129425042
 2740.194722165108 -57.10001972058073
 2746.582122449875 -57.18938958321893
 2752.969522734642 -57.27871833245939
 2759.356923019409 -57.36800477140866
 2765.744323304176 -57.45724930784539
 2772.131723588944 -57.54645232486236
 2778.519123873711 -57.63561418572309
 2784.906524158478 -57.7247352372634
 2791.293924443245 -57.81381581237389
 2797.681324728012 -57.90285623185564
 2804.068725012779 -57.99185680583829
 2810.456125297546 -58.08081783489919
 2816.843525582314 -58.16973961098034
 2823.230925867081 -58.25862241810495
 2829.618326151848 -58.34746653301615
 2836.005726436615 -58.4362722256904
 2842.393126721382 -58.52503975977289
 2848.780527006149 -58.61376939299053
 2855.167927290916 -58.70246137745472
 2861.555327575684 -58.79111595998448
 2867.942727860451 -58.8797333823555
 2874.330128145218 -58.96831388154349
 2880.717528429985 -59.05685768993639
 2887.104928714752 -59.14536503550945
 2893.492328999519 -59.23383614202148
 2899.879729284286 -59.32227122915678
 2906.267129569054 -59.41067051266578
 2912.654529853821 -59.4990342045138
 2919.041930138588 -59.58736251299346
 2925.429330423355 -59.67565564283152
 2931.816730708122 -59.76391379531272
 2938.20413099289 -59.85213716834899
 2944.591531277656 -59.940325956602
 2950.978931562424 -60.02848035153648
 2957.366331847191 -60.11660054151868
 2963.753732131958 -60.20468670414825
 2970.141132416725 -60.292738831181
 2976.528532701492 -60.38075702946738
 2982.91593298626 -60.4687414872503
 2989.303333271027 -60.55669238892618
 2995.690733555794 -60.64460991533502
 3002.078133840561 -60.73249424400777
 3008.465534125328 -60.82034554934152
 3014.852934410095 -60.90816400274057
 3021.240334694862 -60.9959497727406
 3027.62773497963 -61.0837030251209
 3034.015135264397 -61.17142392297115
 3040.402535549164 -61.25911262678369
 3046.789935833931 -61.34676929453512
 3053.177336118698 -61.43439408172191
 3059.564736403465 -61.52198714142869
 3065.952136688232 -61.60954862438707
 3072.339536973 -61.69707867900523
 3078.726937257767 -61.78457745142028
 3085.114337542534 -61.87204508554508
 3091.501737827301 -61.95948172308482
 3097.889138112068 -62.04688750358486
 3104.276538396835 -62.1342625644637
 3110.663938681603 -62.22160704103373
 3117.05133896637 -62.30892106652438
 3123.438739251137 -62.39620477212828
 3129.826139535904 -62.48345828700739
 3136.213539820671 -62.57068173831662
 3142.600940105438 -62.65787525123675
 3148.988340390205 -62.74503894897801
 3155.375740674973 -62.83217292430493
 3161.76314095974 -62.91927640645447
 3168.150541244507 -63.00634910726713
 3174.537941529274 -63.09339115787039
 3180.925341814041 -63.1804026809735
 3187.312742098808 -63.26738379292392
 3193.700142383575 -63.35433460497642




==> figures/ex2/orig.txt <==
 n orig
 1 0.05291940376955735
 2 0.05521346110255299
 3 0.05804906883242965
 4 0.06130139694790093
 5 0.06501400769315148
 6 0.06933360227143776
 7 0.07426929736493672
 8 0.07980179028296097
 9 0.08597748180981335
 10 0.09252916038976525
 11 0.09945078585663834
 12 0.106919149989877
 13 0.1148761240107091
 14 0.1234947328258394
 15 0.132808987256552
 16 0.142695433689812
 17 0.1532066626487424
 18 0.1613366816699083
 19 0.1667729802887976
 20 0.170969546439862
 21 0.1730563367875332
 22 0.1747466838314514
 23 0.1761145394589864
 24 0.1755128673776236
 25 0.1732552839715473
 26 0.1715876571780817
 27 0.1704610436207519
 28 0.1689658581976684
 29 0.1676254830512445
 30 0.1646347324880861
 31 0.1598486939826541
 32 0.1545709882785316
 33 0.1483704466314683
 34 0.1455922871193357
 35 0.1467971662962008
 36 0.1496184838084285
 37 0.1553324257956052
 38 0.1617196138595733
 39 0.1686408567850702
 40 0.1783610122455639
 41 0.1904694665794847
 42 0.2013216934146146
 43 0.2109377927331169
 44 0.2208450472581738
 45 0.2301700901656634
 46 0.2416994312575358
 47 0.2556514672180171
 48 0.2699462106616195
 49 0.2852362213265669
 50 0.2966232860642407
 51 0.3034015209475663
 52 0.3083531409581963
 53 0.3100168505200414
 54 0.3107440608676007
 55 0.3106919768189797
 56 0.3073541939646832
 57 0.301155288198047
 58 0.292354825547871
 59 0.2805252680535749
 60 0.2657068396931045
 61 0.2477522416987493
 62 0.225724136663161
 63 0.1994336592182049
 64 0.1690767385745516
 65 0.1342959062814334
 66 0.109327569167494
 67 0.09547954214322003
 68 0.08568236142886729
 69 0.08393446694978351
 70 0.08188016566538657
 71 0.07901534639882273
 72 0.08305605590333523
 73 0.09234719656226331
 74 0.1133545929144914
 75 0.1479428037627611
 76 0.1921918057344757
 77 0.2485005758227802
 78 0.2801505666541504
 79 0.2837157796734825
 80 0.278891716604176
 81 0.2555538603348748
 82 0.2506694518586091
 83 0.2676408673391821
 84 0.2797713261754305
 85 0.2961656623296367
 86 0.2971363283330756
 87 0.2785114198802802
 88 0.2567611738780806
 89 0.226093352610128
 90 0.2061775827448756
 91 0.2001668552250586
 92 0.1937964998647733
 93 0.1926520054948127
 94 0.1871714431650132
 95 0.1756966172023948
 96 0.1676513937140127
 97 0.1606326222552751
 98 0.1523186117163604
 99 0.1436691270825383
 100 0.1340426875655698
 101 0.1231583240836525
 102 0.1142277367261091
 103 0.107285327513111
 104 0.1005988772117943
 105 0.09489841996525548
 106 0.08845321179276415
 107 0.08101675435620216
 108 0.07399356027853315
 109 0.06693531246688489
 110 0.06045313927941844
 111 0.05473721256743366
 112 0.04914188258380741
 113 0.04386009567799363
 114 0.0387337536144256
 115 0.03368411792962785
 116 0.02894995444992042
 117 0.02447542432729529
 118 0.02028511037957549
 119 0.01641310426895067
 120 0.01280306206692934
 121 0.009472960484160884
 122 0.007055000321208245
 123 0.00561025813885761
 124 0.004862197864957802
 125 0.004995497308394688
 126 0.005654546734175619
 127 0.006833246599802787
 128 0.008880954115480991
 129 0.01173881330907383
 130 0.01052506043566164
 131 0.004801437168697118
 132 -0.003169505965133346
 133 -0.01477802593235423
 134 -0.02711093840656626
 135 -0.04004627619534557
 136 -0.056294976688137
 137 -0.07531263665540487
 138 -0.09368292821221771
 139 -0.1114991582401611
 140 -0.1300952597425687
 141 -0.1486776255000339
 142 -0.1700431818949187
 143 -0.1944059747438811
 144 -0.2197586176681892
 145 -0.2467652551451749
 146 -0.2654090760155809
 147 -0.2744841201477812
 148 -0.2791876314006089
 149 -0.2765852477878109
 150 -0.2719914489026535
 151 -0.2656832748853843
 152 -0.2523355108308377
 153 -0.2329150114202357
 154 -0.2153981829106546
 155 -0.1996752450758415
 156 -0.182424456857551
 157 -0.1655250305675877
 158 -0.1427326740116862
 159 -0.1135388493246812
 160 -0.08251781507321276
 161 -0.04818382039983652
 162 -0.0236946071549787
 163 -0.01081791225420491
 164 -0.002257037305454759
 165 -0.001894620735037096
 166 -0.00315160319095893
 167 -0.005598063275926967
 168 -0.01604165424953716
 169 -0.03326952624278437
 170 -0.04598570341274829
 171 -0.05422711902091192
 172 -0.06276618767282173
 173 -0.06888823337991055
 174 -0.08116720082629381
 175 -0.100278834494887
 176 -0.119797514729144
 177 -0.1417293770955414
 178 -0.1569893851907863
 179 -0.1640137531306979
 180 -0.1685602100411595
 181 -0.1678713196083671
 182 -0.1657476628475268
 183 -0.1625522466734213
 184 -0.153881003885252
 185 -0.1404277675656135
 186 -0.1312568310922014
 187 -0.126477232142652
 188 -0.1220928625089813
 189 -0.1203311694071532
 190 -0.114650623134688
 191 -0.1045314474629351
 192 -0.09503007188601638
 193 -0.08463654024363645
 194 -0.07386193957330647
 195 -0.06329330823967004
 196 -0.05158301367746851
 197 -0.03900117151682455
 198 -0.0263961137539013
 199 -0.01365789191197404
 200 -0.0006184474537812121
 201 0.01255164317526653
 202 0.02821449298396569
 203 0.04656819003044264
 204 0.0663583394615387
 205 0.08822408300713307
 206 0.110874884955408
 207 0.1341993911305228
 208 0.1593904045356955
 209 0.1861742946672754
 210 0.2053648421234105
 211 0.2161901749666894
 212 0.2227786338763724
 213 0.2225234466885223
 214 0.2209969183523385
 215 0.2184093517268751
 216 0.2096195593203951
 217 0.1956627254356686
 218 0.1826610856832497
 219 0.1704015710293179
 220 0.156520354975406
 221 0.1424189521442807
 222 0.1229849893258942
 223 0.09781816128456175
 224 0.07053421752630008
 225 0.03990627070470242
 226 0.02353464571173529
 227 0.02352789078059465
 228 0.03069362525463103
 229 0.05017283635715791
 230 0.07262143066083794
 231 0.09752604767402141
 232 0.1342189389826915
 233 0.1809811684139703
 234 0.2237365830657728
 235 0.2626522167543264
 236 0.3035618027960091
 237 0.3431303346987059
 238 0.3923266836615685
 239 0.4520232469844585
 240 0.5141410729351082
 241 0.5812720802272229
 242 0.6392007497359449
 243 0.685714195952438
 244 0.7294406319217492
 245 0.766134519336398
 246 0.8022209384059557
 247 0.8382603139313893
 248 0.8672069735318527
 249 0.8902637769769104
 250 0.9140411999617936
 251 0.9379535088160813
 252 0.9593978762074434
 253 0.9796834524997053
 254 0.9928917592491459
 255 0.9984026006139869
 256 1
 257 0.9961184288063619
 258 0.9880636917457204
 259 0.9761111050621107
 260 0.9582808104081962
 261 0.9348206111495894
 262 0.9054748025828226
 263 0.869815243241466
 264 0.828017449132101
 265 0.7797949167875436
 266 0.7249242828070831
 267 0.6632487327034027
 268 0.594490653179986
 269 0.5184561474043787
 270 0.434933804454359
 271 0.3437061283592077
 272 0.2445825836711596
 273 0.1373512433576075
 274 0.04981148518187029
 275 -0.01535962346165767
 276 -0.07146457240100922
 277 -0.1105512649527729
 278 -0.1488513002089991
 279 -0.1871114128030214
 280 -0.2100459032522738
 281 -0.2206982670927767
 282 -0.2393746745925373
 283 -0.265644188175363
 284 -0.2914790659947504
 285 -0.3216478855002433
 286 -0.3398085248385615
 287 -0.3447250472758662
 288 -0.3482649809833189
 289 -0.3465765150330939
 290 -0.3476107687788716
 291 -0.35326413050542
 292 -0.3568639196972984
 293 -0.3608598575304088
 294 -0.3632191640894344
 295 -0.3633437352239499
 296 -0.3643942168666692
 297 -0.3658968345254993
 298 -0.3592535630845299
 299 -0.3441689783081785
 300 -0.3244536412032987
 301 -0.2978957242471804
 302 -0.2701816688011833
 303 -0.2416914805315216
 304 -0.2077253284002541
 305 -0.1695108229206255
 306 -0.142088183429508
 307 -0.1264037399662444
 308 -0.1162384579141988
 309 -0.1157707188390002
 310 -0.1151830552682229
 311 -0.1141456373289975
 312 -0.1213147602422173
 313 -0.1348294113809365
 314 -0.1455770403230673
 315 -0.1539732384943208
 316 -0.1633091462293598
 317 -0.1715167283643506
 318 -0.186477553645572
 319 -0.208766471984506
 320 -0.2328815231452544
 321 -0.2607017439061421
 322 -0.2787760454934365
 323 -0.2852734119098883
 324 -0.2879581921628563
 325 -0.2828955319644024
 326 -0.27666128789338
 327 -0.2697836465109548
 328 -0.2554507530767015
 329 -0.2349277677916764
 330 -0.2200035711712284
 331 -0.2107251403740435
 332 -0.2021670894698552
 333 -0.1972169878520955
 334 -0.187105967445894
 335 -0.1711977422394009
 336 -0.1562003637628244
 337 -0.1401125032586662
 338 -0.1266038529605064
 339 -0.1167646345426382
 340 -0.1074207665943523
 341 -0.09980547692235467
 342 -0.09336784570980211
 343 -0.08791358960469611
 344 -0.08486433090029451
 345 -0.08415765897031363
 346 -0.08062887598807755
 347 -0.07410093980260959
 348 -0.06707997617332538
 349 -0.05827018675445746
 350 -0.0510934899744685
 351 -0.04585848681891574
 352 -0.03980716241042792
 353 -0.03373268242766089
 354 -0.02858591916268475
 355 -0.02415703900769639
 356 -0.02057635490446324
 357 -0.01804103438221514
 358 -0.01538611273604563
 359 -0.01263106065650265
 360 -0.01052426896736315
 361 -0.008835898270265369
 362 -0.008032156347880202
 363 -0.008240941153536858
 364 -0.009091012025519849
 365 -0.01073740944410151
 366 -0.0131412136315732
 367 -0.01628850612328583
 368 -0.02034602172849554
 369 -0.02531919026568301
 370 -0.02820507923315047
 371 -0.02874385725066892
 372 -0.02836609931611588
 373 -0.02622808642720207
 374 -0.02411456574460267
 375 -0.02211770401011709
 376 -0.01859365543564284
 377 -0.01388801288910765
 378 -0.01008398411513013
 379 -0.00713585369778695
 380 -0.004250373355909291
 381 -0.001920547406492861
 382 0.001536954135259208
 383 0.006239018126147355
 384 0.01095667712754594
 385 0.01607998826307428
 386 0.0183821173692772
 387 0.01741374614219114
 388 0.01497711229744237
 389 0.01011351774900398
 390 0.004397020479933826
 391 -0.002071853200991473
 392 -0.0109527901257703
 393 -0.02196149720016384
 394 -0.03232444915428218
 395 -0.04205532987938734
 396 -0.05234059532282007
 397 -0.06251846918275382
 398 -0.0746988126613969
 399 -0.08905507375346476
 400 -0.1040157221930631
 401 -0.1200797921868643
 402 -0.1312847040321598
 403 -0.1368681305873181
 404 -0.1399977224753755
 405 -0.1389137985536303
 406 -0.1366952937703653
 407 -0.1335097279637329
 408 -0.1262140194028137
 409 -0.1153636087599411
 410 -0.1058724040104096
 411 -0.09768831862791923
 412 -0.08873787061103766
 413 -0.0801829851604377
 414 -0.06821536821286414
 415 -0.05252121479012855
 416 -0.03590442737068514
 417 -0.01745896803432336
 418 -0.003771127561198615
 419 0.00422518091659202
 420 0.01030637119792296
 421 0.01252118629566096
 422 0.01405528090135162
 423 0.01514090607982392
 424 0.01242008524198217
 425 0.006484205473005607
 426 0.003202586582355765
 427 0.002584634467948281
 428 0.002133214106937053
 429 0.003271586123439389
 430 0.001610006033844065
 431 -0.003192238246269748
 432 -0.007809506366105313
 433 -0.01326069128676912
 434 -0.01629658238134904
 435 -0.01624588950539748
 436 -0.01538571520686868
 437 -0.01270228672537375
 438 -0.009316133866575784
 439 -0.005372790369066524
 440 0.0006130494135869794
 441 0.008443328724493136
 442 0.01448372844372288
 443 0.01865748777430232
 444 0.02261882662247803
 445 0.02546484427629267
 446 0.02973474244428696
 447 0.03563579803185491
 448 0.04116966585830926
 449 0.04692018053038479
 450 0.04901662554047002
 451 0.0468420908581296
 452 0.04262956678339833
 453 0.03519726333485682
 454 0.0263036857561662
 455 0.01605432740313142
 456 0.002478097261607257
 457 -0.01412841336441756
 458 -0.03019571683458143
 459 -0.04573574708188913
 460 -0.06233576611906784
 461 -0.07915023458327225
 462 -0.09887159885138783
 463 -0.1217409071115901
 464 -0.1457607598151621
 465 -0.1715800096175379
 466 -0.1894765843629557
 467 -0.1982701861819006
 468 -0.2030093105751146
 469 -0.2008409609599947
 470 -0.196925265028101
 471 -0.191529202152546
 472 -0.1794763801782537
 473 -0.1617036451132478
 474 -0.1460342716659017
 475 -0.1323669196403512
 476 -0.1174362229612661
 477 -0.1030876404741139
 478 -0.08320850716300626
 479 -0.05730079772682579
 480 -0.02984825668545461
 481 0.0006027881506905362
 482 0.0216059321642429
 483 0.03147328883772242
 484 0.03714324636947243
 485 0.03494004819773879
 486 0.03105296044878218
 487 0.02589285682931144
 488 0.01303476121595724
 489 -0.006379862709382352
 490 -0.02160226521112895
 491 -0.03265986540462672
 492 -0.04410052420531674
 493 -0.05333793528250446
 494 -0.06851255724963169
 495 -0.09026525084240677
 496 -0.1124860618489655
 497 -0.1370779325111703
 498 -0.1540232297194893
 499 -0.1616903332912248
 500 -0.1661930165710139
 501 -0.1645052434175802
 502 -0.1610264103615091
 503 -0.1561248037958138
 504 -0.1448475422703098
 505 -0.1279907327816442
 506 -0.1151589862615725
 507 -0.1064214575083302
 508 -0.09757003117221331
 509 -0.09094397663459283
 510 -0.07950571114064592
 511 -0.06268682231761891
 512 -0.04586586940415262
 513 -0.02740419889442212
 514 -0.01091802884686435
 515 0.002671190995734821
 516 0.01627302922350901
 517 0.02872161652942068
 518 0.04089833829992342
 519 0.05300341537458612
 520 0.06353196207532304
 521 0.07263707684441338
 522 0.08022087364080603
 523 0.08594732943259592
 524 0.08986287372134624
 525 0.09176020301114654
 526 0.09123994200863461
 527 0.0881403277161949
 528 0.08235540327143541
 529 0.07366034882517354
 530 0.06883871950403289
 531 0.06842334758266086
 532 0.06894215983514999
 533 0.07223570502767754
 534 0.07416230693656342
 535 0.07439515865764268
 536 0.07658064363718137
 537 0.07982965090771282
 538 0.07900109132888153
 539 0.074067331568201
 540 0.06686850846144213
 541 0.05609408470846244
 542 0.04563675554403719
 543 0.03566507972414125
 544 0.02311860850210187
 545 0.008810992628487616
 546 -0.00101890036574176
 547 -0.006116265431199286
 548 -0.008867681581153924
 549 -0.007584579976013415
 550 -0.006669870047763066
 551 -0.006271979569517832
 552 -0.00269524900776686
 553 0.003197689720245652
 554 0.00785011076479074
 555 0.01143460253793309
 556 0.01512120852882391
 557 0.01809061576296636
 558 0.02347852659253923
 559 0.03147683407139325
 560 0.03988230351493759
 561 0.04942020994631107
 562 0.05726146743394002
 563 0.0629188232599803
 564 0.06826802799174961
 565 0.072463397164338
 566 0.07663714773020622
 567 0.08092767471533244
 568 0.08401389243902123
 569 0.08611770269425698
 570 0.09005024410217663
 571 0.09586291986133848
 572 0.1023351753981609
 573 0.1101700879006791
 574 0.1173784398450353
 575 0.1238161778465028
 576 0.1310529065746268
 577 0.138641927134661
 578 0.1444960710500173
 579 0.1485797530476484
 580 0.1515526786247909
 581 0.1528559664384946
 582 0.1540597280953851
 583 0.1551903948441787
 584 0.1549628671221049
 585 0.1536750197127648
 586 0.1522361339374611
 587 0.1505501341329382
 588 0.1483561471640434
 589 0.1458414956141403
 590 0.1420859236714071
 591 0.1370238884597467
 592 0.131244512442502
 593 0.1245213220424159
 594 0.1187903564240634
 595 0.1142841022018708
 596 0.109909907434031
 597 0.1062209956175359
 598 0.1022146713673733
 599 0.09780719564324619
 600 0.09398801267095447
 601 0.09055516448220373
 602 0.08588718636071961
 603 0.07997591530206008
 604 0.07347223909546353
 605 0.06597400625918101
 606 0.05868948141014948
 607 0.05169602454083996
 608 0.04406024368177106
 609 0.03605088805829167
 610 0.02985418952290414
 611 0.02558997907501789
 612 0.02242622502820053
 613 0.02097174394898798
 614 0.019748343930118
 615 0.018723032101653
 616 0.01918642493367263
 617 0.02086557533955747
 618 0.02252409085503844
 619 0.02423984115119206
 620 0.02645456108053849
 621 0.02889847593280777
 622 0.03268939105119711
 623 0.03791609502825625
 624 0.04382511507907285
 625 0.05069093210572296
 626 0.0566086636129491
 627 0.06133134049423208
 628 0.06597305554236192
 629 0.06998548747908583
 630 0.07431999442788464
 631 0.07906318011616392
 632 0.08325548876190526
 633 0.08708940193463567
 634 0.09224266780689638
 635 0.09873236054153141
 636 0.1058752126841567
 637 0.1140904900026224
 638 0.1221480236919436
 639 0.1299692797653291
 640 0.1385145198577468
 641 0.1475117288876967
 642 0.154496053032454
 643 0.159324608957309
 644 0.1629594863360204
 645 0.1647137388655451
 646 0.1662343759577293
 647 0.1675626586307218
 648 0.1672539390494628
 649 0.165613824302021
 650 0.1640703119927336
 651 0.1625410200005485
 652 0.1605118124826657
 653 0.1582977309255649
 654 0.1546251946340589
 655 0.1493946648652787
 656 0.143473025927194
 657 0.1365496899830423
 658 0.1316886926656276
 659 0.1292670675866908
 660 0.1276016796226071
 661 0.1275802122001397
 662 0.1276132204945928
 663 0.1275882036205892
 664 0.129094288809291
 665 0.1318255043530004
 666 0.1332308538826869
 667 0.1333142030795421
 668 0.1331211366271497
 669 0.1320312530170246
 670 0.1319778548851888
 671 0.1330998150048477
 672 0.1339336865146834
 673 0.1349222464153808
 674 0.1306969969323166
 675 0.1205534276984121
 676 0.1073260879795159
 677 0.08941817684354215
 678 0.06956627284348568
 679 0.04790469874113261
 680 0.02160013209443395
 681 -0.008867654895896368
 682 -0.03909883374749812
 683 -0.06915612883548761
 684 -0.100921725451548
 685 -0.1333678761466262
 686 -0.1699315095749561
 687 -0.2109115170936879
 688 -0.2538056833935019
 689 -0.2994445105310348
 690 -0.3344858539585242
 691 -0.3573413381361149
 692 -0.3748985224890469
 693 -0.3832530411354049
 694 -0.3895411777505247
 695 -0.3941312086072338
 696 -0.3899063323311185
 697 -0.3781678526201866
 698 -0.3695399880726906
 699 -0.3638774840773046
 700 -0.3567678317096918
 701 -0.3507164561655013
 702 -0.3374019318300636
 703 -0.3161512192435505
 704 -0.2930636260550404
 705 -0.2661622371776846
 706 -0.2468385733407864
 707 -0.2368190127763506
 708 -0.2292557780208898
 709 -0.2275356929101903
 710 -0.2264117155910813
 711 -0.225432377307013
 712 -0.2302727486116741
 713 -0.2399422490464573
 714 -0.2437990540688801
 715 -0.2417552499939893
 716 -0.2383678742735146
 717 -0.2310227453662142
 718 -0.227518390921928
 719 -0.2284418489213888
 720 -0.2277909397727763
 721 -0.2273517278254459
 722 -0.2276087258301699
 723 -0.2279724360693271
 724 -0.2295197307740772
 725 -0.2322434230498624
 726 -0.2344898465948428
 727 -0.2363598874050261
 728 -0.2386593185165823
 729 -0.2410640446193029
 730 -0.245533134070418
 731 -0.2523142442582825
 732 -0.2602541745127301
 733 -0.2699105428541814
 734 -0.2804217339499043
 735 -0.2917047363637439
 736 -0.3046823973069985
 737 -0.3191861271775565
 738 -0.3259087899443199
 739 -0.3240514934420229
 740 -0.3178862498058906
 741 -0.3047765509698873
 742 -0.290315328443584
 743 -0.2747371395794509
 744 -0.2528723757439571
 745 -0.2257715516990698
 746 -0.1997468586377029
 747 -0.1746066602900648
 748 -0.1479163653052746
 749 -0.1211364606535901
 750 -0.08905657723195326
 751 -0.05128107652342975
 752 -0.01153281746788988
 753 0.0314261989508384
 754 0.06536400110537686
 755 0.08870066660853482
 756 0.1081161581927967
 757 0.1200199726360569
 758 0.1306404442356352
 759 0.1403735080074021
 760 0.1428570186522796
 761 0.1392452765763978
 762 0.1397793129470119
 763 0.1444037212872284
 764 0.1488286148600696
 765 0.1555089474408871
 766 0.1566189281376399
 767 0.1515463058103438
 768 0.1461351889155479
 769 0.1385538844599086
 770 0.133985359271098
 771 0.1335309136626941
 772 0.133385759141974
 773 0.1351571554840741
 774 0.1371485146834733
 775 0.1390843986125839
 776 0.1432618819888717
 777 0.1493579564028222
 778 0.1513424872859322
 779 0.1490427616830897
 780 0.145180045259051
 781 0.1382282071325941
 782 0.1323078876468103
 783 0.1277288385713284
 784 0.1211748656433277
 785 0.1135678973239233
 786 0.1072693773006058
 787 0.1021314540363269
 788 0.09769378996774028
 789 0.09453002699214325
 790 0.09048748769869309
 791 0.08553572643950895
 792 0.08124267842948259
 793 0.07717442415366797
 794 0.07289354177426315
 795 0.06854630268454737
 796 0.06405688310335715
 797 0.05935814162289569
 798 0.05515504722980683
 799 0.05146731254607715
 800 0.04790557020435678
 801 0.04463580606945026
 802 0.04390775939668544
 803 0.04593926396552805
 804 0.04981705049491307
 805 0.05621056951644022
 806 0.06375616912061222
 807 0.07244892962483451
 808 0.08360196939699611
 809 0.09699561317380616
 810 0.1111184748092098
 811 0.1260581095931105
 812 0.1424539271662576
 813 0.1599872738423659
 814 0.1799873218799982
 815 0.2025926787487623
 816 0.226924913553316
 817 0.2533311481667371
 818 0.2793748898434166
 819 0.3047630910879987
 820 0.3309329056474226
 821 0.3571970850164579
 822 0.3848240546496086
 823 0.4139423947560376
 824 0.4433227038677944
 825 0.4732362498798495
 826 0.5006535150857108
 827 0.5250781578911434
 828 0.5480868780171063
 829 0.5687208728901008
 830 0.588390444116455
 831 0.607113723140804
 832 0.6232669910796782
 833 0.6370452737285497
 834 0.6469940999776559
 835 0.6526199872082654
 836 0.654600527826403
 837 0.6523246676317195
 838 0.6460203677065867
 839 0.6355301120178808
 840 0.6200535879371676
 841 0.5994544697109687
 842 0.5751525516150418
 843 0.5469843022395497
 844 0.5139888780664673
 845 0.4763664262634605
 846 0.4327857978967403
 847 0.3829468610689448
 848 0.3275345297519479
 849 0.266083634146467
 850 0.217454696319157
 851 0.1835022296834245
 852 0.1549205209074226
 853 0.1370828283697864
 854 0.1190777819010312
 855 0.1003196686600564
 856 0.09107472736170483
 857 0.08924958795351703
 858 0.08061373914088482
 859 0.06536364948590749
 860 0.04909590753937612
 861 0.02840732688608413
 862 0.0145342189613237
 863 0.008272402888204591
 864 0.001312395006379554
 865 -0.00374934635422293
 866 -0.01051535174879333
 867 -0.02017174799682881
 868 -0.02909234966147135
 869 -0.03847231599561628
 870 -0.04810642021615366
 871 -0.05769173993992258
 872 -0.06839936113996486
 873 -0.08017442182145952
 874 -0.08730079947769029
 875 -0.08947366639915458
 876 -0.08941001521987203
 877 -0.08560841490393913
 878 -0.08163023168524382
 879 -0.07773446067195529
 880 -0.0708691872884574
 881 -0.06179872263054156
 882 -0.0581790486303871
 883 -0.06038925192140368
 884 -0.06534223538430686
 885 -0.07512090898236763
 886 -0.08454942031545951
 887 -0.09343374389442789
 888 -0.1062052862193342
 889 -0.1218522882652427
 890 -0.1360023693624169
 891 -0.14886356200301
 892 -0.1619119026357241
 893 -0.1741439464466651
 894 -0.189381949134768
 895 -0.2078709887495986
 896 -0.2269265841369396
 897 -0.2474390778367427
 898 -0.2601131853938127
 899 -0.2637575656917793
 900 -0.2634008499353917
 901 -0.2563126215441845
 902 -0.2472287427136647
 903 -0.2364363493541461
 904 -0.2190922571759471
 905 -0.1960656380364708
 906 -0.1749962670079478
 907 -0.1558197896643064
 908 -0.1353299997150818
 909 -0.1153449117456742
 910 -0.08998264719266708
 911 -0.05877159317818381
 912 -0.02607155143671619
 913 0.009505316462536724
 914 0.03535772373436796
 915 0.04977787460454815
 916 0.05971395626503215
 917 0.06143335660039238
 918 0.06121898489086068
 919 0.0594607621720409
 920 0.0496227757366031
 921 0.03284679399089706
 922 0.0199198421643405
 923 0.01078650703371464
 924 0.0008618940892023339
 925 -0.007276708919254186
 926 -0.02185360580190149
 927 -0.04353511557326564
 928 -0.06619280769689594
 929 -0.09176619548892845
 930 -0.1105687596163657
 931 -0.1210198037433014
 932 -0.129122197255578
 933 -0.1319621696968009
 934 -0.1337759049173987
 935 -0.1349501262389877
 936 -0.130730180936818
 937 -0.121902439821801
 938 -0.117885970075766
 939 -0.1187817732644617
 940 -0.1204886337938279
 941 -0.1253224510856568
 942 -0.1264457441308026
 943 -0.12332884417236
 944 -0.1212510975266912
 945 -0.1186408359476091
 946 -0.1156613385022005
 947 -0.1128907723214694
 948 -0.1091031600315661
 949 -0.1044755990692275
 950 -0.1001164597249227
 951 -0.09592325315307862
 952 -0.09151574795484983
 953 -0.08711565890069282
 954 -0.08054905851866695
 955 -0.0716071735425655
 956 -0.06148634971581762
 957 -0.04959055881850701
 958 -0.03703957846365314
 959 -0.02393498753568357
 960 -0.009202804079573466
 961 0.00692264076956116
 962 0.02053283972345529
 963 0.03138866970513265
 964 0.04118161145511944
 965 0.04884135605086216
 966 0.05689428727096674
 967 0.06545387598538951
 968 0.07231179197397315
 969 0.07796545585481864
 970 0.08479523095275926
 971 0.09271509009584444
 972 0.1008907245887668
 973 0.1098783274094195
 974 0.1176653664776253
 975 0.1241237267946246
 976 0.1306949914392199
 977 0.1369150723410315
 978 0.141955168329625
 979 0.1458640950977703
 980 0.1486785730732661
 981 0.1501762011852278
 982 0.1511528231328506
 983 0.1515760678780526
 984 0.1508346664311252
 985 0.1490604287572526
 986 0.1463274562527249
 987 0.1425454579137708
 988 0.1377382076742905
 989 0.131883522843102
 990 0.1247149410791405
 991 0.1161949042883205
 992 0.1064091320540461
 993 0.0952692011720435
 994 0.08678234172065939
 995 0.0813329300257547
 996 0.07695218321276963
 997 0.07477757805634912
 998 0.07248659159416826
 999 0.06995387782062906
 1000 0.06935727107367116
 1001 0.07024975965115982
 1002 0.06967561405426882
 1003 0.06768128049448795
 1004 0.06542096708610858
 1005 0.06218962738519785
 1006 0.06033265808139544
 1007 0.06001552675846217
 1008 0.05950887393181012
 1009 0.05935506944879698
 1010 0.05876150969931739
 1011 0.0574780612525829
 1012 0.05628167798288145
 1013 0.05491211070453677
 1014 0.0534374632410809
 1015 0.05192292925413301
 1016 0.05010230283372006
 1017 0.04799251277416122
 1018 0.04681319820966855
 1019 0.04662781893937336
 1020 0.04686042122336908
 1021 0.04783108915995379
 1022 0.04877570393171356
 1023 0.04963939669952203
 1024 0.0510752506517879




==> figures/ex2/recovered.txt <==
 n recovered
 1 0.08017620073893188
 2 0.03836674528503986
 3 0.09312812091488694
 4 0.0648269748453101
 5 0.09597459959782864
 6 0.05117572420701514
 7 0.0338001264767003
 8 0.09910640043315284
 9 0.1041383414823155
 10 0.07221247868896095
 11 0.0966799665130451
 12 0.02577082213956964
 13 0.08676937458462446
 14 0.09580970602132652
 15 0.03816888090307408
 16 0.06667278907477521
 17 0.08943252137774539
 18 0.09972459564047459
 19 0.09043125746241612
 20 0.1818448019499501
 21 0.1456233965142424
 22 0.1307512200933338
 23 0.1813409509584216
 24 0.1494397031147184
 25 0.07431852524484546
 26 0.1056017161271386
 27 0.1009268941830132
 28 0.1471730191443535
 29 0.1151758374518201
 30 0.1410693358356166
 31 0.1282154562208516
 32 0.1924662582766871
 33 0.1610454504668577
 34 0.1889603355002946
 35 0.1562195521407936
 36 0.1598653940287156
 37 0.1716184162186248
 38 0.1196325556467428
 39 0.1394165040038227
 40 0.1014302581560669
 41 0.145185508214181
 42 0.1739184805161951
 43 0.2239047127121018
 44 0.2542386327316096
 45 0.2215233122857134
 46 0.2429807348609925
 47 0.2748532312276403
 48 0.3100246276430914
 49 0.3219541475059203
 50 0.320725899001673
 51 0.2572870701795125
 52 0.2308598300257166
 53 0.3401339153901002
 54 0.3748793858376958
 55 0.3142684490465971
 56 0.2633896056893504
 57 0.3090357167789659
 58 0.2465707605992623
 59 0.2547765241015728
 60 0.2397241511206575
 61 0.1905283111298547
 62 0.1966058027064337
 63 0.1702412610106232
 64 0.1435474155344774
 65 0.1118290724646568
 66 0.1555914991758644
 67 0.1296001513540627
 68 0.1179248452218525
 69 0.08882135536951863
 70 0.07908859366045091
 71 0.06094432159392282
 72 0.0628620879176999
 73 0.09856248026555611
 74 0.03351638516729191
 75 0.1320560571506001
 76 0.2083230754345093
 77 0.1835220774042127
 78 0.2583934639412748
 79 0.209223544347985
 80 0.2220437555410634
 81 0.2430027129003322
 82 0.2881257958432768
 83 0.2862482838024035
 84 0.2570461598100359
 85 0.2599293136797962
 86 0.2894335686359371
 87 0.340545513741695
 88 0.2855236683654705
 89 0.2549508310570836
 90 0.2390718592144635
 91 0.2040402294448304
 92 0.1870600846704559
 93 0.2168446479666703
 94 0.1998791048033571
 95 0.1559352756445604
 96 0.1426474606751669
 97 0.141981949244863
 98 0.1063849344428037
 99 0.1345107210776176
 100 0.1725253896464769
 101 0.1354466852192503
 102 0.1004316677017362
 103 0.08669596113102172
 104 0.06096518019277536
 105 0.07431277520658733
 106 0.04860860631766697
 107 0.07851276370651247
 108 0.009508812323724471
 109 0.06494570033867868
 110 0.06116978867647187
 111 0.08773919669946073
 112 0.09498164583198966
 113 0.05774408480148915
 114 0.05504614322258236
 115 0.02589938230743647
 116 0.04802688353187613
 117 0.05811750022413145
 118 -0.03937904679395215
 119 -0.01784636107451244
 120 0.04071667329018232
 121 0.003988405741609587
 122 0.03218005851323508
 123 -0.0031842395990625
 124 0.02940900591611087
 125 0.03031988178412858
 126 -0.01473865767895224
 127 -0.07105262686340201
 128 -0.02096560117369149
 129 0.05573137444078315
 130 0.1035980764156567
 131 0.03052255268031165
 132 0.0550822881162752
 133 0.04929764601374809
 134 0.02304544361574497
 135 0.06780216851530228
 136 -0.03826429664536182
 137 0.03017370237351942
 138 -0.04322100459316314
 139 -0.1038254642819232
 140 -0.149343441856673
 141 -0.1174761351368361
 142 -0.08936613065052031
 143 -0.1541752811958813
 144 -0.199305220902554
 145 -0.2320473245728818
 146 -0.19483916883601
 147 -0.2242808554808144
 148 -0.2348599407113213
 149 -0.1761789585576067
 150 -0.2108282407753248
 151 -0.2378928685236021
 152 -0.1922310594355322
 153 -0.1906053221315323
 154 -0.1458857599516185
 155 -0.06805643899565013
 156 -0.08876189684344808
 157 -0.1651423290443421
 158 -0.08799428421765011
 159 -0.04596320969057738
 160 -0.0215507483443918
 161 -0.002735889534774394
 162 -0.01888251113509649
 163 -0.02975405981072835
 164 0.01758792704312531
 165 0.04266006937545699
 166 0.007847009475491147
 167 0.04467186689328153
 168 0.01015985756829899
 169 -0.009714449984993807
 170 -0.07813351422194735
 171 -0.03045021630822725
 172 -0.08667543758913684
 173 -0.05687318667713862
 174 -0.04236869107021542
 175 -0.09857069780272591
 176 -0.02378193135382652
 177 -0.08112970007946352
 178 -0.1556796144176272
 179 -0.1096012250856416
 180 -0.08577655237514473
 181 -0.09969974246242845
 182 -0.01812737532146988
 183 -0.07346530792820595
 184 -0.1429756130668259
 185 -0.1187322623652791
 186 -0.04717473722074485
 187 -0.06600786614220243
 188 -0.02773117611048409
 189 -0.00418112785481776
 190 -0.05950625119762673
 191 -0.07803504563560126
 192 -0.02947866680030163
 193 -0.03059524516699418
 194 -0.0976240556846128
 195 -0.07031993273921987
 196 -0.01420108198537941
 197 -0.004940834807337799
 198 -0.02955079551246886
 199 0.0106057536783207
 200 0.01791034712439595
 201 -0.005015003683383951
 202 -0.01358609029607425
 203 0.07006075550362595
 204 0.04756295134925997
 205 0.05639611779382262
 206 0.09113902510438286
 207 0.1474214770188285
 208 0.1574817840684079
 209 0.1992379086538092
 210 0.2314034562223028
 211 0.1976025903058086
 212 0.1985052138274765
 213 0.2321549167375318
 214 0.2369322173446015
 215 0.202917779847257
 216 0.2388749240013642
 217 0.2229590896608445
 218 0.1963362295908003
 219 0.2160743623069642
 220 0.1432185122117201
 221 0.09954757434526525
 222 0.1199816628493675
 223 0.09223737384493982
 224 0.06995561583137086
 225 0.09390420323250864
 226 0.09041788465922104
 227 0.04984281204776391
 228 0.07149953657128021
 229 0.03052951120488248
 230 0.01654001850864506
 231 -0.008514244727224325
 232 0.06017033966335569
 233 0.1815070407652047
 234 0.1932488841896707
 235 0.2379670038407312
 236 0.3050902083015228
 237 0.4043291139801514
 238 0.4562235914557866
 239 0.5199478424750101
 240 0.4834334754984729
 241 0.5731859883508098
 242 0.6626731334077931
 243 0.7015915484071642
 244 0.6415999178087227
 245 0.7326351073734163
 246 0.8005166847682469
 247 0.8001200563297381
 248 0.8509958486121226
 249 0.9208951378370719
 250 0.926861310605438
 251 0.9828584800424459
 252 0.9394678885456383
 253 0.9866938669365779
 254 1.070640676145663
 255 0.99360934793275
 256 1.039959638807779
 257 0.9933542430117137
 258 1.037247212536454
 259 1.002358259815199
 260 0.9584059350143581
 261 0.9130454713443944
 262 0.9561970571601432
 263 0.8811069968549552
 264 0.8229845957495445
 265 0.7392311598875756
 266 0.6952591306414162
 267 0.6192996869924382
 268 0.5481509907867175
 269 0.4643765318849298
 270 0.3903446483025477
 271 0.304930936521814
 272 0.1981826378148216
 273 0.1033897035824596
 274 0.02927271004740505
 275 -0.01169474656101789
 276 -0.1069238669477304
 277 -0.151154946517667
 278 -0.2152854186910039
 279 -0.2435551341154622
 280 -0.2002599112230876
 281 -0.2422368980999211
 282 -0.2691447461387109
 283 -0.2920416186007508
 284 -0.2646711984465679
 285 -0.3756902208039509
 286 -0.366890209977745
 287 -0.3528745501883382
 288 -0.3604502641542157
 289 -0.3231770038509682
 290 -0.355333776329895
 291 -0.367734384533596
 292 -0.3420530864716692
 293 -0.3684281857037467
 294 -0.3637331525685594
 295 -0.3259126786783429
 296 -0.3721570412131985
 297 -0.3450414112635342
 298 -0.3621815846065892
 299 -0.3274540882619305
 300 -0.3662039056420498
 301 -0.3238613251570597
 302 -0.2997849065798874
 303 -0.2847025186528133
 304 -0.242639707455468
 305 -0.1712869057886212
 306 -0.2004703327212262
 307 -0.1585656848169409
 308 -0.1120608929760576
 309 -0.1508503103987971
 310 -0.09895982400445447
 311 -0.1319750420165334
 312 -0.1228234757703874
 313 -0.1597890694169787
 314 -0.1812287660869354
 315 -0.2159017225830768
 316 -0.165118634292136
 317 -0.1603357529292055
 318 -0.1816029710326459
 319 -0.2206597743209334
 320 -0.2792306636015489
 321 -0.2909108132333772
 322 -0.359477538500531
 323 -0.2981148890380464
 324 -0.3065351248715885
 325 -0.2876611422897997
 326 -0.2288753908765013
 327 -0.2826464478696697
 328 -0.2723003332021839
 329 -0.3042366251068566
 330 -0.2506521440062147
 331 -0.2097587083058758
 332 -0.2375419945475796
 333 -0.2686082290595545
 334 -0.2117683126843938
 335 -0.1857866015920197
 336 -0.1958250897423045
 337 -0.1707176563337817
 338 -0.2092405744092071
 339 -0.1454623925525183
 340 -0.07389826652885249
 341 -0.05267434293885016
 342 -0.07883322757695738
 343 -0.1247889571477559
 344 -0.1532986110735677
 345 -0.1193570646915523
 346 -0.08495718227407002
 347 -0.1327710086020178
 348 -0.1001942798749224
 349 -0.2027539593651909
 350 -0.08513593077528162
 351 -0.0962897272579761
 352 -0.07265837237822287
 353 -0.1131256228518474
 354 -0.04246015591869659
 355 -0.07077647686867954
 356 -0.03415370677119767
 357 -0.002722702530500506
 358 0.01186742136144987
 359 -0.01257674470903562
 360 -0.01761090017382867
 361 -0.07575446813995103
 362 -0.100685138544533
 363 -0.05794978795716623
 364 -0.0778425046069736
 365 -0.07996758472662018
 366 -0.1130690485822927
 367 -0.05277512172921833
 368 -0.08091889869420661
 369 -0.1326341997423947
 370 -0.04908653488645392
 371 -0.07502150947471545
 372 -0.06684364589637554
 373 -0.04267594616985624
 374 -0.1024782894904422
 375 -0.05396184209378389
 376 -0.01875777213342859
 377 -0.05034470846104454
 378 -0.1285326705626205
 379 -0.1065806461642682
 380 -0.0731249542326981
 381 -0.05807742028237379
 382 -0.02696158716384404
 383 -0.02660132181305664
 384 -0.04518848814850832
 385 -0.003770551584166566
 386 0.04280953654565984
 387 0.01680226357517767
 388 -0.02330281719042365
 389 -0.04750443804730678
 390 -0.01562262095483108
 391 -0.06656900796974972
 392 -0.03482472554216512
 393 -0.01476233436110629
 394 -0.0328415921190053
 395 0.003493564216257353
 396 -0.02931736824129651
 397 -0.03570128251357325
 398 -0.07562987204461388
 399 -0.0410656018648131
 400 -0.04531879991912818
 401 -0.07456505648104189
 402 -0.1239396769985198
 403 -0.09065791374151243
 404 -0.1366503104133335
 405 -0.2022471567662552
 406 -0.1428067029611587
 407 -0.1725335925979259
 408 -0.1750447915844465
 409 -0.1184804362230276
 410 -0.1523117913197465
 411 -0.1835767849963534
 412 -0.1116840201335409
 413 -0.07310729282024089
 414 -0.0259841232868138
 415 -0.02092551933033919
 416 -0.07249630200836646
 417 -0.0209271022185501
 418 -0.008111297047125654
 419 0.04197978348973003
 420 0.03167442408197444
 421 0.04144416705574355
 422 -0.01736488757600102
 423 -0.02206775316000097
 424 -0.01815198058101813
 425 -0.03920234443058419
 426 -0.0005221713612737533
 427 0.003456119300025332
 428 0.05050004929048141
 429 0.05442447080234991
 430 0.07596693200515305
 431 0.02511710444731478
 432 0.04907766307888724
 433 -0.0260415880656051
 434 -0.04298795459695417
 435 0.01961365859879279
 436 -0.03205144318466306
 437 0.009526428568546571
 438 0.01456209062833164
 439 -0.02238610500500238
 440 -0.000735738543894572
 441 -0.003630746352331332
 442 -0.04333843362405237
 443 -0.04265148818428551
 444 -0.04250324257796387
 445 0.04923493280973072
 446 -0.006273255319431455
 447 0.03152890064185421
 448 0.05940885555940083
 449 0.09411199280541256
 450 0.03880772995302537
 451 0.005617478499089717
 452 0.05892646407666902
 453 0.01089592948001393
 454 -0.03547191032442801
 455 -0.002497648426187683
 456 0.007946756193872194
 457 -0.04751776670123906
 458 -0.03374585521135198
 459 -0.06610248704513978
 460 -0.1027790621412438
 461 -0.1323857147754783
 462 -0.06958472421175939
 463 -0.1097888161856022
 464 -0.193027415141359
 465 -0.1932652321486662
 466 -0.1868697992379171
 467 -0.1337329531697493
 468 -0.2314200059783485
 469 -0.2033575019490807
 470 -0.2356870936291311
 471 -0.2378922718802602
 472 -0.2080190104530304
 473 -0.1662444575638166
 474 -0.1391683522643642
 475 -0.1105897202725164
 476 -0.03395846529804349
 477 -0.09128404551917867
 478 -0.03740262534625124
 479 -0.03421709682226339
 480 -0.01787848679001018
 481 -0.05514998484563596
 482 -0.0150516390486752
 483 0.03592673588553729
 484 0.02473320129456989
 485 0.04000722320674833
 486 0.07349293542443656
 487 0.04119112629824954
 488 -0.009403299065821482
 489 -0.05422216444910778
 490 -0.0886842025961751
 491 -0.06291744301490734
 492 -0.09804777397071075
 493 -0.1303677363659014
 494 -0.07003773908271521
 495 -0.1254769029840083
 496 -0.1271961212043463
 497 -0.1684863336065289
 498 -0.1694570122308328
 499 -0.1311835061417126
 500 -0.1774612075893266
 501 -0.2372123363894418
 502 -0.2129886817112931
 503 -0.1559368739307133
 504 -0.08373406439058673
 505 -0.1456274018940916
 506 -0.1187165327958284
 507 -0.05604356812043704
 508 -0.008233620727864361
 509 -0.09833944024281546
 510 -0.03969494703771747
 511 0.044139895828261
 512 0.018398389415586
 513 0.01390981885139899
 514 -0.009126741259603324
 515 0.02225738859291509
 516 0.01107322985183137
 517 0.05272447698045561
 518 0.07943313951106684
 519 0.03290463453005994
 520 0.06744137797689259
 521 0.09735673358055524
 522 0.07097752616835029
 523 0.04933525926561218
 524 0.1016688675106531
 525 0.09919472853788547
 526 0.06060798472725366
 527 0.04467507672851431
 528 -0.0004288291734585718
 529 0.05562593938246344
 530 0.1383999291046848
 531 0.1070287859244864
 532 0.08710666181662603
 533 0.09613646486806805
 534 0.1247921137130095
 535 0.08547553859295606
 536 0.0531212861799845
 537 0.06618486378065208
 538 0.05307584187853806
 539 0.09254107873395437
 540 0.08713560073932343
 541 0.02169208807533625
 542 0.05386788730613612
 543 0.07969991608094051
 544 0.0005092397626751591
 545 -0.03727424336721329
 546 0.0008602794699675447
 547 -0.05152246660306885
 548 0.01117716448891087
 549 0.0407321483847837
 550 0.000739881234409179
 551 0.04132559439279752
 552 0.04923465266560597
 553 0.04009220386325424
 554 0.0128640577001024
 555 0.04920775473090729
 556 0.0330073471434064
 557 0.003564197981814134
 558 0.04687815961741205
 559 0.05393235845044273
 560 0.08653242024881812
 561 0.06585888223766961
 562 0.07424894242398347
 563 0.1242183097382366
 564 0.05844324139313834
 565 0.1185845196963612
 566 0.07476115133666376
 567 0.05889990807011891
 568 0.02979454116106306
 569 0.0773445643976587
 570 0.1295564400759677
 571 0.06863554810380061
 572 0.08583739599047686
 573 0.1380310901078734
 574 0.1372841951588797
 575 0.07705592891582697
 576 0.09176752859754279
 577 0.1203678520510642
 578 0.1226212339870817
 579 0.1492141306471235
 580 0.1875654718463504
 581 0.1885701369701965
 582 0.1985356297129747
 583 0.250038965686987
 584 0.2271253926212375
 585 0.2573940758285559
 586 0.2154361170977994
 587 0.1551112582295993
 588 0.2010458908429352
 589 0.1506633073439515
 590 0.1209653092697601
 591 0.1709735062737009
 592 0.1716090242822812
 593 0.2110158270488562
 594 0.1760657808101989
 595 0.1444527577733132
 596 0.1394994795112501
 597 0.1368610860496904
 598 0.1620005598579314
 599 0.1301948626348319
 600 0.06898820064033995
 601 0.0376687510950671
 602 0.09784398724637147
 603 0.06270831625584515
 604 0.118500619419253
 605 0.07938830757829954
 606 0.105486632092316
 607 0.09468460323168987
 608 0.03243248182176014
 609 0.0714750560947482
 610 0.04037719639303015
 611 -0.01334779270398257
 612 0.04618185175474941
 613 0.02004395050431989
 614 -0.001438041967886751
 615 0.05543684424306507
 616 0.08590743896306359
 617 0.01662039798193874
 618 0.05019586438665769
 619 0.09236872659179519
 620 0.04966232284050279
 621 0.01159724657903484
 622 0.03474486228360428
 623 0.08986313793378327
 624 0.08483092680116888
 625 0.04338015739057377
 626 0.07353244344195599
 627 0.1008583109449061
 628 0.1134152268444421
 629 0.0594671799953224
 630 0.06266885853459785
 631 0.03138106251948981
 632 0.1571814250786989
 633 0.1760357566363048
 634 0.09759212191550147
 635 0.1567598397018224
 636 0.1158003309542468
 637 0.1625367807152633
 638 0.2191590981011054
 639 0.146761066816425
 640 0.1469307170574262
 641 0.08610476352592281
 642 0.07858476311333627
 643 0.08729438040334071
 644 0.1395194041003349
 645 0.07972031741690926
 646 0.1587825947183656
 647 0.1368399467508384
 648 0.1093605924394057
 649 0.157056288145856
 650 0.1357665416469054
 651 0.1219028886380267
 652 0.1619785354445798
 653 0.1521782116091607
 654 0.1226414646514991
 655 0.1540973563989691
 656 0.1374255266031222
 657 0.09363575544103421
 658 0.06319872499904405
 659 0.1071778808950367
 660 0.05778403088345424
 661 0.07826696960740444
 662 0.1453923064298428
 663 0.1537174286978362
 664 0.1430933238549471
 665 0.1344658755996498
 666 0.1666913430843096
 667 0.1571538255841781
 668 0.1581889409905567
 669 0.1337025942766704
 670 0.06421088667498118
 671 0.06015375529716772
 672 0.1423929506789658
 673 0.1703797658044509
 674 0.1650309015775741
 675 0.1600744752695831
 676 0.09736600756625263
 677 0.05093346125505303
 678 0.07168465252574087
 679 0.02398608044916563
 680 0.007436771120085994
 681 0.03834848816684783
 682 -0.0307012686976912
 683 -0.07762858221428874
 684 -0.08961041899810769
 685 -0.1468488609173872
 686 -0.1794367948051
 687 -0.2198028218364974
 688 -0.3025098784007406
 689 -0.3372009747860956
 690 -0.392607076385507
 691 -0.3737737793176103
 692 -0.3988316080848004
 693 -0.3750555945150678
 694 -0.3828054516128909
 695 -0.431272719590579
 696 -0.3933938212539717
 697 -0.3740882178936035
 698 -0.4285996185160527
 699 -0.3865468075300529
 700 -0.3666034998968136
 701 -0.2838135890476224
 702 -0.347643788654945
 703 -0.3619306428794972
 704 -0.3358522191723022
 705 -0.2973056262635994
 706 -0.3523261377680645
 707 -0.3031327330827142
 708 -0.2968719921096282
 709 -0.2278798120240732
 710 -0.282752774946446
 711 -0.3442282050825721
 712 -0.3958644526867176
 713 -0.3835838186202909
 714 -0.32770627941668
 715 -0.3081983130731185
 716 -0.2749750497918547
 717 -0.3036281231788901
 718 -0.3362314451072435
 719 -0.2989690607547741
 720 -0.3596119010635258
 721 -0.3047326305234133
 722 -0.3301278141671122
 723 -0.266237297290338
 724 -0.2431138292504327
 725 -0.3032387095156417
 726 -0.2730515723408504
 727 -0.2465505360392661
 728 -0.2894447350230056
 729 -0.2629078688065698
 730 -0.2991116991987453
 731 -0.2756144114920282
 732 -0.3140394887767104
 733 -0.3032169651762264
 734 -0.2939637582905281
 735 -0.3628557676897362
 736 -0.4014103612593031
 737 -0.3727351926875
 738 -0.4042223083263245
 739 -0.4468446510970158
 740 -0.400297519359848
 741 -0.3250554525429235
 742 -0.3656741312319164
 743 -0.3353208394038559
 744 -0.3412580784553887
 745 -0.2732767485845229
 746 -0.2629690093580707
 747 -0.2543018909869086
 748 -0.1910862444779586
 749 -0.1838747410605792
 750 -0.1331840793939851
 751 -0.1010006197006714
 752 -0.06962295014302425
 753 -0.02719594461311884
 754 0.05093493845761413
 755 -0.005616919966642573
 756 0.04179995868060674
 757 0.1098867746388595
 758 0.09063637300071549
 759 0.08983541317397069
 760 0.09359097628040715
 761 0.04011856682572144
 762 0.05430592574455724
 763 0.05450514023748574
 764 0.05160424095248092
 765 0.1146462758032475
 766 0.07923562464427283
 767 0.1246687767140392
 768 0.160000221265319
 769 0.1159356146735363
 770 0.1681060337856302
 771 0.1639606708599385
 772 0.1651072294942302
 773 0.08781257151549954
 774 0.1245920688624795
 775 0.177206264794959
 776 0.2060015123959592
 777 0.1538615687853061
 778 0.1315574634113561
 779 0.1502293218105146
 780 0.1795906302425073
 781 0.1470819301730642
 782 0.1112679219858281
 783 0.1388836552110705
 784 0.1041555646319716
 785 0.1404062786132075
 786 0.1235663767733275
 787 0.1096679743199545
 788 0.1699546993387114
 789 0.1811795956050447
 790 0.0528830542985368
 791 0.1241651954836434
 792 0.09592308177098935
 793 0.1641171999127587
 794 0.1147933581737382
 795 0.1121301514179454
 796 0.05757062404139556
 797 0.08851201122993875
 798 0.110194323280863
 799 0.05720923858633145
 800 -0.01195335953539505
 801 -0.02837701989012159
 802 0.05921662107611135
 803 0.09532032087179977
 804 0.09500539845738688
 805 0.08322771367927154
 806 0.07014381445086144
 807 0.1090085227012296
 808 0.07122603151085338
 809 0.08277671797909401
 810 0.1183875620324604
 811 0.08930854628090475
 812 0.08018242615974663
 813 0.095173527170654
 814 0.1983496592402178
 815 0.2573748313625552
 816 0.2658193432050526
 817 0.3124212326654529
 818 0.2951253245330371
 819 0.2790394217566251
 820 0.3040265318194502
 821 0.3584435284655191
 822 0.389707527532745
 823 0.4311520846974171
 824 0.5079654529161175
 825 0.4803272025206896
 826 0.5223630673806338
 827 0.5323790425907694
 828 0.5494326525469817
 829 0.5723524616880503
 830 0.6409470815734184
 831 0.5830987324159859
 832 0.6164390632026443
 833 0.6579276874696353
 834 0.6260715267287428
 835 0.6479195519477318
 836 0.657286495771564
 837 0.6091320647269542
 838 0.6204508698551361
 839 0.5878458185535198
 840 0.6114992910782053
 841 0.5851602203337146
 842 0.6176461445325278
 843 0.5875656077211636
 844 0.4980196153494785
 845 0.4820395780427839
 846 0.4506763931987786
 847 0.4024476271525007
 848 0.307718611879313
 849 0.2413910148504187
 850 0.1767786696865806
 851 0.1694757681835619
 852 0.1955077590188177
 853 0.1361853346195605
 854 0.08502723307102489
 855 0.1196389961151445
 856 0.1396140609012255
 857 0.05700331905054847
 858 0.05941939556616133
 859 0.07595820509340824
 860 -0.005252499823232546
 861 -0.03969615232315027
 862 0.01670315263525185
 863 -0.01332918637466416
 864 -0.04092024206850842
 865 0.04924685528828898
 866 -0.009846414685227147
 867 -0.09971831321195165
 868 -0.05640384979838561
 869 -0.08824997629935445
 870 -0.08334257885218561
 871 -0.1633225806632524
 872 -0.1164340670360914
 873 -0.08420773929391596
 874 -0.1342700748798591
 875 -0.1956709405360451
 876 -0.1211666428130168
 877 -0.06942432143177502
 878 -0.1087440909258374
 879 -0.1052828403290434
 880 -0.1422415425526772
 881 -0.09193125531400011
 882 -0.05540685707374093
 883 -0.05829934690114633
 884 -0.1177222243891233
 885 -0.08968346579381835
 886 -0.149718126006271
 887 -0.07533066862388245
 888 -0.1202210071486988
 889 -0.1706293515475663
 890 -0.09433317335375638
 891 -0.1649766780272497
 892 -0.2029287251655481
 893 -0.1705231573476256
 894 -0.1861739180893354
 895 -0.238099660875283
 896 -0.2289316565098987
 897 -0.1999336629597072
 898 -0.2494185681055427
 899 -0.217463480978107
 900 -0.304973971747809
 901 -0.2459469949500906
 902 -0.270467247844532
 903 -0.2088611558870791
 904 -0.2345552662239758
 905 -0.1759140284015574
 906 -0.1202433023836234
 907 -0.1665728843099877
 908 -0.1681273078864907
 909 -0.1466889475680227
 910 -0.1353205015665615
 911 -0.06338632896526435
 912 -0.0204489464830263
 913 0.03508552003384466
 914 0.03824493214954981
 915 0.0428609923235601
 916 -0.001509066778823425
 917 -0.03269089825117322
 918 0.02988080153079596
 919 0.05532940134832661
 920 0.03515306319653443
 921 0.06258707638237963
 922 0.01887649516053004
 923 -0.0008311505492091214
 924 0.0005761634113138797
 925 0.0256118373993673
 926 -2.232119323413606e-05
 927 -0.04727456831625676
 928 -0.0657969031806751
 929 -0.0713132283176288
 930 -0.08777520364885934
 931 -0.1464220214386019
 932 -0.1181862591139032
 933 -0.1225415258076626
 934 -0.2238934132870745
 935 -0.1803616541714755
 936 -0.132211203308821
 937 -0.1138344816359304
 938 -0.1444451156499635
 939 -0.09525355321088913
 940 -0.05957676992733255
 941 -0.0161977367056018
 942 -0.05220907512320998
 943 -0.07490571395851538
 944 -0.01311836437393854
 945 -0.06317064748934685
 946 -0.07719045965455365
 947 -0.1243654782461798
 948 -0.1017443868988646
 949 -0.1356101354172534
 950 -0.1088961207547722
 951 -0.07558199809105359
 952 -0.1077341322562395
 953 -0.1115256287325473
 954 -0.08231675458324023
 955 -0.1134145610914215
 956 -0.1020562898959299
 957 -0.07446335795731658
 958 -0.03902127896004418
 959 -0.005327496041478085
 960 0.03210475069271412
 961 -0.01772045891619116
 962 0.012336698574129
 963 0.06055179471081576
 964 0.08585923762862886
 965 -0.0008884917642943811
 966 0.06771437968343991
 967 0.04412837434249655
 968 0.06383507609065855
 969 0.03540927188163941
 970 0.04910128223768937
 971 0.07992098154115738
 972 0.0472947803145953
 973 0.09522899847041093
 974 0.167924789235306
 975 0.1369664454925061
 976 0.1228886193943202
 977 0.1485124384306178
 978 0.1214546245611733
 979 0.1424771481617712
 980 0.1680552665869006
 981 0.1236763595715256
 982 0.1770321754717852
 983 0.1067369110677804
 984 0.08377210892811059
 985 0.07135013887978639
 986 0.07529582716266704
 987 0.1306902193843087
 988 0.09448834762806504
 989 0.05101260915726138
 990 0.06631608081302971
 991 0.05099840792411472
 992 0.08749210304348251
 993 0.121377976917839
 994 0.100673654726821
 995 0.1194907884159435
 996 0.08646796965519832
 997 0.1037483350584892
 998 0.09600550206412244
 999 0.1365491086188932
 1000 0.07929983159134557
 1001 -0.004682205081460119
 1002 0.04964941902250632
 1003 0.03326129230462966
 1004 0.02241981346126732
 1005 0.07474943776896602
 1006 0.08416160681539483
 1007 0.09332109768219125
 1008 0.05979548118897613
 1009 0.03864878209748941
 1010 0.03050995541689697
 1011 0.03649244477571119
 1012 -0.01510325210255683
 1013 0.01762621889760004
 1014 -0.008837506465256471
 1015 0.03507043936957619
 1016 0.05470683623448219
 1017 0.01498049034733391
 1018 -0.01743823725033619
 1019 0.03675151358154401
 1020 0.0789847915687769
 1021 0.01347622027215012
 1022 0.01417711179447731
 1023 0.07174739601685276
 1024 0.04157131452125006




==> figures/ex3/fulldb.txt <==
 time err
0 0
 4.236341504096985 -4.537601726790835
 8.47268300819397 -5.512630164953332
 12.70902451229095 -6.084231796385452
 16.94536601638794 -6.492272397250493
 21.18170752048492 -6.815073224505489
 25.41804902458191 -7.08575153292038
 29.6543905286789 -7.321793560924922
 33.89073203277588 -7.532667633194004
 38.12707353687286 -7.72442057842336
 42.36341504096985 -7.902223973133079
 46.59975654506683 -8.068653819997653
 50.83609804916382 -8.224799032631786
 55.07243955326081 -8.373497546606005
 59.30878105735779 -8.515319337571151
 63.54512256145478 -8.651345788697677
 67.78146406555176 -8.780701813638467
 72.01780556964874 -8.906878352282213
 76.25414707374573 -9.028648259965609
 80.49048857784271 -9.146629274957061
 84.7268300819397 -9.259107364980453
 88.96317158603668 -9.371678865789569
 93.19951309013366 -9.480200946383132
 97.43585459423065 -9.586322668622422
 101.6721960983276 -9.689284451278514
 105.9085376024246 -9.789344952555114
 110.1448791065216 -9.889517451006837
 114.3812206106186 -9.988019380956871
 118.6175621147156 -10.08280271991121
 122.8539036188126 -10.17749785639144
 127.0902451229096 -10.26974138717843
 131.3265866270065 -10.3589290589919
 135.5629281311035 -10.45079291163404
 139.7992696352005 -10.53807167969394
 144.0356111392975 -10.62545324647685
 148.2719526433945 -10.71021459376475
 152.5082941474915 -10.79613668795472
 156.7446356515885 -10.88007605240614
 160.9809771556854 -10.96178176059959
 165.2173186597824 -11.04429077345039
 169.4536601638794 -11.12390279169439
 173.6900016679764 -11.20369300321725
 177.9263431720734 -11.28305280424755
 182.1626846761704 -11.36059996932982
 186.3990261802673 -11.43819694120785
 190.6353676843643 -11.51336869296495
 194.8717091884613 -11.58942899929098
 199.1080506925583 -11.66317244415411
 203.3443921966553 -11.73641693248728
 207.5807337007523 -11.8109989087664
 211.8170752048492 -11.88142981001509
 216.0534167089462 -11.95362229009499
 220.2897582130432 -12.0252798199361
 224.5260997171402 -12.09458885505312
 228.7624412212372 -12.16491820077507
 232.9987827253342 -12.2337778450453
 237.2351242294312 -12.30215772840061
 241.4714657335281 -12.36998191161483
 245.7078072376251 -12.437404547902
 249.9441487417221 -12.5042155528213
 254.1804902458191 -12.57049489941786
 258.4168317499161 -12.63562745489398
 262.653173254013 -12.70182989113429
 266.8895147581101 -12.76629470374856
 271.125856262207 -12.83002114851301
 275.362197766304 -12.89387997786171
 279.598539270401 -12.95733015414802
 283.834880774498 -13.02013749650005
 288.071222278595 -13.08215759883038
 292.3075637826919 -13.14559020840587
 296.543905286789 -13.20660095851186
 300.7802467908859 -13.26803615012583
 305.0165882949829 -13.32898535675397
 309.2529297990799 -13.38955389380579
 313.4892713031769 -13.45018030606649
 317.7256128072739 -13.50951036595975
 321.9619543113708 -13.56879565600705
 326.1982958154678 -13.62758373009801
 330.4346373195648 -13.68729421943653
 334.6709788236618 -13.74607930434337
 338.9073203277588 -13.80292642460384
 343.1436618318558 -13.85734653590784
 347.3800033359528 -13.91912565179668
 351.6163448400497 -13.97635800671649
 355.8526863441467 -14.03288449702342
 360.0890278482437 -14.0895783487285
 364.3253693523407 -14.14644409422228
 368.5617108564377 -14.20262616583017
 372.7980523605347 -14.257700875011
 377.0343938646317 -14.3129991002152
 381.2707353687287 -14.36915457852889
 385.5070768728256 -14.42377772427583
 389.7434183769226 -14.478039319047
 393.9797598810196 -14.52870459910465
 398.2161013851166 -14.58675024094141
 402.4524428892136 -14.63927666851977
 406.6887843933105 -14.6942456267103
 410.9251258974076 -14.74767089557789
 415.1614674015045 -14.80087202173646
 419.3978089056015 -14.85259286686492
 423.6341504096985 -14.90720579183573
 427.8704919137955 -14.95904628487074
 432.1068334178925 -15.01085167282648
 436.3431749219894 -15.06374282967554
 440.5795164260865 -15.1168744667373
 444.8158579301834 -15.16770629810412
 449.0521994342804 -15.21749988921219
 453.2885409383774 -15.27109827158443
 457.5248824424744 -15.32197969526954
 461.7612239465714 -15.36777399991181
 465.9975654506683 -15.42413664152607
 470.2339069547653 -15.47566205553892
 474.4702484588623 -15.52556462858926
 478.7065899629593 -15.57590497535161
 482.9429314670563 -15.62475581173727
 487.1792729711532 -15.67543402703675
 491.4156144752503 -15.72717278040297
 495.6519559793472 -15.77736298788914
 499.8882974834442 -15.82724189871639
 504.1246389875412 -15.87622838778973
 508.3609804916382 -15.92645341879133
 512.5973219957352 -15.97497185039815
 516.8336634998321 -16.02500417347141
 521.0700050039292 -16.07411267614206
 525.3063465080261 -16.12264993442269
 529.5426880121231 -16.17171587138401
 533.7790295162201 -16.22091021519293
 538.015371020317 -16.26944512138805
 542.2517125244141 -16.31765978586797
 546.4880540285111 -16.36619186167475
 550.724395532608 -16.41418257744681
 554.960737036705 -16.46305151978689
 559.197078540802 -16.51092021134619
 563.433420044899 -16.55183732784155
 567.669761548996 -16.60545017411122
 571.9061030530929 -16.65472803229938
 576.1424445571899 -16.69973883649301
 580.378786061287 -16.75035508013334
 584.6151275653839 -16.79751303888947
 588.8514690694809 -16.84158375439868
 593.0878105735779 -16.8918320040447
 597.3241520776749 -16.93966455964765
 601.5604935817719 -16.98476451570654
 605.7968350858688 -17.03002077054026
 610.0331765899658 -17.08009448369634
 614.2695180940628 -17.12733893182568
 618.5058595981598 -17.17394938961693
 622.7422011022568 -17.22048315838683
 626.9785426063538 -17.26676262498228
 631.2148841104507 -17.31340117106465
 635.4512256145478 -17.36009924822883
 639.6875671186447 -17.39774245462966
 643.9239086227417 -17.45121689195935
 648.1602501268387 -17.49755568811141
 652.3965916309356 -17.54503533285747
 656.6329331350327 -17.59056345485965
 660.8692746391297 -17.63570755683114
 665.1056161432266 -17.68317803087912
 669.3419576473236 -17.72470180133071
 673.5782991514207 -17.77375228758863
 677.8146406555176 -17.81989507204087
 682.0509821596146 -17.86473520845572
 686.2873236637115 -17.91047166497556
 690.5236651678085 -17.9574042601558
 694.7600066719056 -18.00097368355343
 698.9963481760025 -18.04346164531648
 703.2326896800995 -18.09165994349575
 707.4690311841965 -18.13682177360966
 711.7053726882934 -18.18149079327728
 715.9417141923905 -18.22544834284079
 720.1780556964875 -18.27310788141246
 724.4143972005844 -18.31778305383714
 728.6507387046814 -18.36193575767465
 732.8870802087783 -18.4075382606007
 737.1234217128754 -18.45218736385453
 741.3597632169724 -18.49633570557737
 745.5961047210693 -18.54022848215812
 749.8324462251663 -18.57379946930068
 754.0687877292634 -18.63168127794255
 758.3051292333603 -18.67449356481305
 762.5414707374573 -18.71992677607754
 766.7778122415542 -18.76528630924661
 771.0141537456512 -18.80811857729282
 775.2504952497483 -18.8519561376893
 779.4868367538452 -18.89740181130847
 783.7231782579422 -18.94014097982989
 787.9595197620392 -18.98592760533859
 792.1958612661361 -19.02768195422631
 796.4322027702332 -19.07340020101768
 800.6685442743302 -19.11766228793854
 804.9048857784271 -19.15872786385247
 809.1412272825241 -19.20475624282953
 813.3775687866211 -19.24967101528684
 817.6139102907181 -19.29145678189609
 821.8502517948151 -19.33774079489108
 826.086593298912 -19.38037338208323
 830.322934803009 -19.42538844858408
 834.5592763071061 -19.46460342507975
 838.795617811203 -19.51260347954017
 843.0319593153 -19.54239425663221
 847.2683008193969 -19.59976956162307
 851.504642323494 -19.64481764826175
 855.740983827591 -19.68798139812201
 859.9773253316879 -19.72906183854488
 864.2136668357849 -19.77547264141097
 868.4500083398819 -19.80613747746423
 872.6863498439789 -19.85992095781381
 876.9226913480759 -19.90208561947724
 881.1590328521729 -19.95057471515601
 885.3953743562698 -19.99311831299893
 889.6317158603669 -20.03861469365429
 893.8680573644638 -20.0808301457608
 898.1043988685608 -20.10882677616632
 902.3407403726578 -20.16857978894513
 906.5770818767547 -20.21126330622323
 910.8134233808518 -20.25557714182499
 915.0497648849488 -20.29867038154389
 919.2861063890457 -20.34055779370281
 923.5224478931427 -20.37053566903894
 927.7587893972398 -20.42977299539593
 931.9951309013367 -20.47532594259454
 936.2314724054337 -20.51749510942546
 940.4678139095306 -20.55529894434318
 944.7041554136276 -20.6052161040652
 948.9404969177247 -20.64759511514421
 953.1768384218216 -20.69303967661423
 957.4131799259186 -20.73635991935575
 961.6495214300156 -20.77871309598213
 965.8858629341125 -20.82515693775299
 970.1222044382096 -20.86069775126813
 974.3585459423065 -20.91051146949979
 978.5948874464035 -20.95443182941948
 982.8312289505005 -20.99908723323827
 987.0675704545974 -21.02270998616586
 991.3039119586945 -21.08554489109036
 995.5402534627915 -21.13078927734868
 999.7765949668884 -21.17472152000894
 1004.012936470985 -21.21820515854143
 1008.249277975082 -21.26110514482732
 1012.485619479179 -21.30549885416373
 1016.721960983276 -21.34685230895731
 1020.958302487373 -21.39511735521921
 1025.19464399147 -21.43407269628774
 1029.430985495567 -21.48404341466563
 1033.667326999664 -21.52601781332271
 1037.903668503761 -21.54768527647089
 1042.140010007858 -21.61732444074742
 1046.376351511955 -21.65595552072858
 1050.612693016052 -21.70384478148835
 1054.849034520149 -21.74717183058329
 1059.085376024246 -21.79250634755828
 1063.321717528343 -21.83433437566023
 1067.55805903244 -21.88044681710966
 1071.794400536537 -21.92683581959976
 1076.030742040634 -21.969042995359
 1080.267083544731 -22.01294555826233
 1084.503425048828 -22.05999679326332
 1088.739766552925 -22.09995000423188
 1092.976108057022 -22.14825548827801
 1097.212449561119 -22.18233458502854
 1101.448791065216 -22.23751582556233
 1105.685132569313 -22.27466379659119
 1109.92147407341 -22.32757452465669
 1114.157815577507 -22.36979162637405
 1118.394157081604 -22.41644640910446
 1122.630498585701 -22.4522600052962
 1126.866840089798 -22.50433506370677
 1131.103181593895 -22.55133898933475
 1135.339523097992 -22.59311747943047
 1139.575864602089 -22.61103749645311
 1143.812206106186 -22.68369097206457
 1148.048547610283 -22.72976899541853
 1152.28488911438 -22.77673873013459
 1156.521230618477 -22.81775886740679
 1160.757572122574 -22.86802467336493
 1164.993913626671 -22.91313698352634
 1169.230255130768 -22.94833702947827
 1173.466596634865 -23.00251021281414
 1177.702938138962 -23.04820322147716
 1181.939279643059 -23.06302045220791
 1186.175621147156 -23.14255030383367
 1190.411962651253 -23.18416280877204
 1194.64830415535 -23.23350482027958
 1198.884645659447 -23.26639465298332
 1203.120987163544 -23.32275869938637
 1207.357328667641 -23.3739126610264
 1211.593670171738 -23.38333400973882
 1215.830011675835 -23.46341186861852
 1220.066353179932 -23.50897527013789
 1224.302694684029 -23.55833369581356
 1228.539036188126 -23.60397051144096
 1232.775377692223 -23.65025201502466
 1237.01171919632 -23.66277169570318
 1241.248060700417 -23.7072960334838
 1245.484402204514 -23.79109877774464
 1249.720743708611 -23.8369109710557
 1253.957085212708 -23.88722807177416
 1258.193426716804 -23.93494936824176
 1262.429768220901 -23.97518359879196
 1266.666109724998 -24.01442399706863
 1270.902451229096 -24.04177393968838
 1275.138792733193 -24.08083353911035
 1279.375134237289 -24.1715134369025
 1283.611475741386 -24.21064043361987
 1287.847817245483 -24.26672028884152
 1292.08415874958 -24.31497600300953
 1296.320500253677 -24.36835473538929
 1300.556841757774 -24.41092344772748
 1304.793183261871 -24.41684342616116
 1309.029524765968 -24.51261350560359
 1313.265866270065 -24.55352891660797
 1317.502207774162 -24.60877340757541
 1321.738549278259 -24.65311476674024
 1325.974890782356 -24.70586815766786
 1330.211232286453 -24.74980908913483
 1334.44757379055 -24.79924813774939
 1338.683915294647 -24.85107412292917
 1342.920256798744 -24.89660629211745
 1347.156598302841 -24.94399336462308
 1351.392939806938 -24.99583230033975
 1355.629281311035 -25.05146721317901
 1359.865622815132 -25.04554353557871
 1364.101964319229 -25.15003214271374
 1368.338305823326 -25.19843522235916
 1372.574647327423 -25.24037192922692
 1376.81098883152 -25.29852183770877
 1381.047330335617 -25.34537082815223
 1385.283671839714 -25.40082694422031
 1389.520013343811 -25.45146431227204
 1393.756354847908 -25.4806055556819
 1397.992696352005 -25.55370323456429
 1402.229037856102 -25.60170173503024
 1406.465379360199 -25.64994640758421
 1410.701720864296 -25.70859464698641
 1414.938062368393 -25.75763110553086
 1419.17440387249 -25.80485583799283
 1423.410745376587 -25.85539121849991
 1427.647086880684 -25.91243013641379
 1431.883428384781 -25.96129258196837
 1436.119769888878 -26.01419466174539
 1440.356111392975 -26.06834244303517
 1444.592452897072 -26.11816667051852
 1448.828794401169 -26.16175388202949
 1453.065135905266 -26.22632476300178
 1457.301477409363 -26.27575909032726
 1461.53781891346 -26.33322286378037
 1465.774160417557 -26.37113023609178
 1470.010501921654 -26.43801514340929
 1474.246843425751 -26.48669156823161
 1478.483184929848 -26.54075078584576
 1482.719526433945 -26.59215343362997
 1486.955867938042 -26.64499240271787
 1491.192209442139 -26.70570751395049
 1495.428550946236 -26.76102643212608
 1499.664892450333 -26.80104055836637
 1503.90123395443 -26.84111200621944
 1508.137575458527 -26.85635746407972
 1512.373916962624 -26.95927406606098
 1516.610258466721 -27.02636047771291
 1520.846599970818 -27.08964432195865
 1525.082941474915 -27.13866678343637
 1529.319282979012 -27.16870020500568
 1533.555624483108 -27.25596814933976
 1537.791965987205 -27.28154537938092
 1542.028307491302 -27.35851602528787
 1546.2646489954 -27.42081039923391
 1550.500990499497 -27.48186347904133
 1554.737332003594 -27.5344006752171
 1558.97367350769 -27.59491311633196
 1563.210015011787 -27.65053031552302
 1567.446356515884 -27.7090577919825
 1571.682698019981 -27.76288831818963
 1575.919039524078 -27.81015050575641
 1580.155381028175 -27.86259003900093
 1584.391722532272 -27.94106913599884
 1588.628064036369 -27.95213482214149
 1592.864405540466 -28.07491384723718
 1597.100747044563 -28.11737981742901
 1601.33708854866 -28.15427203580688
 1605.573430052757 -28.23411613117464
 1609.809771556854 -28.28446696143698
 1614.046113060951 -28.32208701216914
 1618.282454565048 -28.41604246578642
 1622.518796069145 -28.47558075796501
 1626.755137573242 -28.53918745144394
 1630.991479077339 -28.59351215450808
 1635.227820581436 -28.65986195128989
 1639.464162085533 -28.73968824380433
 1643.70050358963 -28.78174088035232
 1647.936845093727 -28.84076162475886
 1652.173186597824 -28.87718921987138
 1656.409528101921 -28.9711713150334
 1660.645869606018 -28.96174741539029
 1664.882211110115 -29.09501100180961
 1669.118552614212 -29.17256152366083
 1673.354894118309 -29.21869789982326
 1677.591235622406 -29.24128763555415
 1681.827577126503 -29.34443761101231
 1686.0639186306 -29.42207565283053
 1690.300260134697 -29.48005536167437
 1694.536601638794 -29.50314792777763
 1698.772943142891 -29.60556138386268
 1703.009284646988 -29.6771186819298
 1707.245626151085 -29.75473870689719
 1711.481967655182 -29.81358570863322
 1715.718309159279 -29.88323628673451
 1719.954650663376 -29.95793593539681
 1724.190992167473 -29.86099482988591
 1728.42733367157 -30.0750164569073
 1732.663675175667 -30.13410315531031
 1736.900016679764 -30.22706289896414
 1741.136358183861 -30.28297637705053
 1745.372699687958 -30.36124925961401
 1749.609041192055 -30.43914602135794
 1753.845382696152 -30.49889667339949
 1758.081724200249 -30.54690038332123
 1762.318065704346 -30.64801455612794
 1766.554407208443 -30.68936126919002
 1770.79074871254 -30.78940861246991
 1775.027090216637 -30.8712527605556
 1779.263431720734 -30.93536415537183
 1783.499773224831 -30.99503210671739
 1787.736114728928 -31.07657122405245
 1791.972456233025 -31.14477121301056
 1796.208797737122 -31.21942909206202
 1800.445139241219 -31.29841304766133
 1804.681480745316 -31.36081583877134
 1808.917822249413 -31.46266288943646
 1813.154163753509 -31.54470270031667
 1817.390505257606 -31.65435045418564
 1821.626846761704 -31.68433278062136
 1825.863188265801 -31.78571329474593
 1830.099529769898 -31.84272672793217
 1834.335871273994 -31.90413496200144
 1838.572212778091 -32.01204126445776
 1842.808554282188 -32.11914934047127
 1847.044895786285 -31.91178243084802
 1851.281237290382 -32.25006481694216
 1855.51757879448 -32.33061580533553
 1859.753920298576 -32.41909004247322
 1863.990261802673 -32.46549903807652
 1868.22660330677 -32.6464283610042
 1872.462944810867 -32.66999528000398
 1876.699286314964 -32.46854572980957
 1880.935627819061 -32.82737653626783
 1885.171969323158 -32.90119380417485
 1889.408310827255 -33.02338431647766
 1893.644652331352 -33.12294276502831
 1897.880993835449 -33.16723511033862
 1902.117335339546 -33.2642409652985
 1906.353676843643 -33.04371358632292
 1910.59001834774 -33.46114871075758
 1914.826359851837 -33.54393451899716
 1919.062701355934 -33.6410209438443
 1923.299042860031 -33.37574683896037
 1927.535384364128 -33.83406776068328
 1931.771725868225 -33.92745450999087
 1936.008067372322 -34.01195598086099
 1940.244408876419 -33.9803543197567
 1944.480750380516 -34.23408193374939
 1948.717091884613 -34.32536915738385
 1952.95343338871 -34.27552814247614
 1957.189774892807 -34.52075005541084
 1961.426116396904 -34.60350245567223
 1965.662457901001 -34.74718840933266
 1969.898799405098 -34.80754581856306
 1974.135140909195 -34.45305958024694
 1978.371482413292 -35.05921908695986
 1982.607823917389 -35.10741245600536
 1986.844165421486 -35.2732945521818
 1991.080506925583 -35.32337945610313
 1995.31684842968 -35.49441673778327
 1999.553189933777 -35.58295936876824
 2003.789531437874 -35.69221267756193
 2008.025872941971 -35.77541161103763
 2012.262214446068 -35.94328859887037
 2016.498555950165 -36.0962442555854
 2020.734897454262 -36.11924948554372
 2024.971238958359 -36.2911745092353
 2029.207580462456 -35.73423581548289
 2033.443921966553 -36.5529835890303
 2037.68026347065 -36.62312430125147
 2041.916604974747 -36.62055043389246
 2046.152946478844 -36.76883256317711
 2050.389287982941 -36.98082314482673
 2054.625629487038 -37.23150096272384
 2058.861970991135 -37.11047222203396
 2063.098312495232 -37.4012259888917
 2067.334653999329 -36.71850108988908
 2071.570995503426 -37.80937106515503
 2075.807337007523 -37.7117489744157
 2080.043678511619 -37.93726792157373
 2084.280020015717 -38.03558462778728
 2088.516361519813 -37.24663768610456
 2092.752703023911 -38.3998261668434
 2096.989044528008 -38.44938647416767
 2101.225386032104 -38.64896151590779
 2105.461727536202 -38.85228826348713
 2109.698069040298 -38.8722819466509
 2113.934410544396 -38.71482509011897
 2118.170752048492 -38.77741895383996




==> figures/ex3/skip5db.txt <==
 time err
0 0
 1.005586516857147 -3.528313108865921
 2.011173033714294 -4.434644870592098
 3.016759550571442 -5.043479994154797
 4.022346067428589 -5.492371268441925
 5.027932584285736 -5.846708785705611
 6.033519101142883 -6.136095633667251
 7.03910561800003 -6.38174704567917
 8.044692134857177 -6.59579906620765
 9.050278651714326 -6.78662252855186
 10.05586516857147 -6.95901197984157
 11.06145168542862 -7.116686807874697
 12.06703820228577 -7.262932452578852
 13.07262471914291 -7.398893057671573
 14.07821123600006 -7.524479697003787
 15.08379775285721 -7.647301367475741
 16.08938426971435 -7.761891603170139
 17.0949707865715 -7.871098742896469
 18.10055730342865 -7.975595620524107
 19.1061438202858 -8.076090083373824
 20.11173033714294 -8.172851664162387
 21.11731685400009 -8.26629179888409
 22.12290337085724 -8.356792944174703
 23.12848988771438 -8.444623904517792
 24.13407640457153 -8.529992588540591
 25.13966292142868 -8.613145770777169
 26.14524943828583 -8.694423275318163
 27.15083595514297 -8.773590879270259
 28.15642247200012 -8.850954122791867
 29.16200898885727 -8.927073168278829
 30.16759550571442 -9.001395933685764
 31.17318202257156 -9.074336074583574
 32.17876853942871 -9.145721104372127
 33.18435505628586 -9.213428152427976
 34.189941573143 -9.285788115591885
 35.19552809000015 -9.354167831211377
 36.2011146068573 -9.421330564186443
 37.20670112371445 -9.48777593717214
 38.2122876405716 -9.552908876771806
 39.21787415742874 -9.616967262652956
 40.22346067428589 -9.68115504226178
 41.22904719114304 -9.743673531045525
 42.23463370800018 -9.805405035910763
 43.24022022485733 -9.86610948933729
 44.24580674171447 -9.927043515587151
 45.25139325857162 -9.987026170540037
 46.25697977542877 -10.04642980922537
 47.26256629228592 -10.10520745069934
 48.26815280914307 -10.16273502971601
 49.27373932600021 -10.22053419787292
 50.27932584285736 -10.27771604504689
 51.2849123597145 -10.33435609523821
 52.29049887657165 -10.39042513105021
 53.2960853934288 -10.44534926601198
 54.30167191028595 -10.50073136001837
 55.3072584271431 -10.55551048955304
 56.31284494400024 -10.60984336561618
 57.31843146085739 -10.66368249766507
 58.32401797771454 -10.71640025522495
 59.32960449457168 -10.76974335712578
 60.33519101142883 -10.82250935275408
 61.34077752828598 -10.8749053497411
 62.34636404514313 -10.92691669661145
 63.35195056200028 -10.97613220423096
 64.35753707885742 -11.02738506307177
 65.36312359571457 -11.08238762602022
 66.36871011257172 -11.13300094294753
 67.37429662942887 -11.18051024648794
 68.37988314628601 -11.23476230118765
 69.38546966314316 -11.28476288420266
 70.39105618000031 -11.334521292583
 71.39664269685746 -11.38463204278692
 72.40222921371461 -11.43447095073064
 73.40781573057174 -11.47832845419249
 74.41340224742889 -11.53153601895499
 75.41898876428604 -11.58117693650665
 76.42457528114319 -11.62944674414586
 77.43016179800034 -11.67717494756788
 78.43574831485748 -11.72455591590786
 79.44133483171463 -11.77356016648329
 80.44692134857178 -11.82103789283039
 81.45250786542893 -11.86828140546263
 82.45809438228608 -11.91471052011364
 83.46368089914321 -11.96210281247883
 84.46926741600036 -12.00375433055716
 85.47485393285751 -12.0552263583775
 86.48044044971466 -12.10147688840822
 87.4860269665718 -12.14425811077334
 88.49161348342895 -12.19550581093565
 89.4972000002861 -12.24141417117201
 90.50278651714325 -12.2870414612874
 91.5083730340004 -12.33373721089802
 92.51395955085754 -12.37404444276577
 93.51954606771469 -12.42487636412063
 94.52513258457184 -12.46995146066187
 95.53071910142899 -12.51687987554838
 96.53630561828614 -12.56161928040354
 97.54189213514327 -12.60585739656106
 98.54747865200042 -12.65076502573851
 99.55306516885757 -12.6962683774386
 100.5586516857147 -12.74064948511865
 101.5642382025719 -12.78463715093168
 102.569824719429 -12.82439568278086
 103.5754112362862 -12.87484338915679
 104.5809977531433 -12.91889373072594
 105.5865842700005 -12.96249196012139
 106.5921707868576 -13.00154009120095
 107.5977573037147 -13.05156835836257
 108.6033438205719 -13.09532443784125
 109.608930337429 -13.13990426072647
 110.6145168542862 -13.18381563718667
 111.6201033711433 -13.22593480896861
 112.6256898880005 -13.26914108495888
 113.6312764048576 -13.31421467442294
 114.6368629217148 -13.35737780887522
 115.6424494385719 -13.39919894980434
 116.6480359554291 -13.43660048093273
 117.6536224722862 -13.48642257947309
 118.6592089891434 -13.52933487704017
 119.6647955060005 -13.57174507991473
 120.6703820228577 -13.61568711862572
 121.6759685397148 -13.65771814858261
 122.681555056572 -13.69909423905071
 123.6871415734291 -13.74220761959405
 124.6927280902863 -13.78593458063811
 125.6983146071434 -13.82812491291341
 126.7039011240006 -13.87012301726204
 127.7094876408577 -13.91056331685854
 128.7150741577148 -13.95348750720354
 129.720660674572 -13.99704562702856
 130.7262471914291 -14.03895390452086
 131.7318337082863 -14.08065392317531
 132.7374202251434 -14.1204423955643
 133.7430067420006 -14.16288211931249
 134.7485932588577 -14.19762877786249
 135.7541797757149 -14.2475265051707
 136.759766292572 -14.28899666955882
 137.7653528094292 -14.32853726086433
 138.7709393262863 -14.37076773174328
 139.7765258431435 -14.40508136187967
 140.7821123600006 -14.4551137063493
 141.7876988768577 -14.49636781067854
 142.7932853937149 -14.53547270117829
 143.798871910572 -14.57885762417162
 144.8044584274292 -14.6202312585727
 145.8100449442863 -14.66127878417736
 146.8156314611435 -14.69268954098334
 147.8212179780006 -14.73454657182612
 148.8268044948578 -14.78418019675165
 149.8323910117149 -14.82549846049938
 150.8379775285721 -14.866419278685
 151.8435640454292 -14.90514774604215
 152.8491505622864 -14.94955615674919
 153.8547370791435 -14.99009788908175
 154.8603235960007 -15.01967215946662
 155.8659101128578 -15.07040971024449
 156.871496629715 -15.11189232106865
 157.8770831465721 -15.15349675706202
 158.8826696634293 -15.19438901725649
 159.8882561802864 -15.23445520510142
 160.8938426971436 -15.27368942868071
 161.8994292140007 -15.31288371985086
 162.9050157308579 -15.35701577623827
 163.910602247715 -15.39770040072953
 164.9161887645722 -15.43764202547433
 165.9217752814293 -15.47670773073946
 166.9273617982864 -15.51533691715773
 167.9329483151436 -15.55992868769948
 168.9385348320007 -15.60054172757767
 169.9441213488579 -15.6403753555092
 170.949707865715 -15.67931150803947
 171.9552943825722 -15.72057981614838
 172.9608808994293 -15.76250893686215
 173.9664674162865 -15.80336129559386
 174.9720539331436 -15.84317892201024
 175.9776404500008 -15.86971091423009
 176.9832269668579 -15.9206834062699
 177.9888134837151 -15.96455898312077
 178.9944000005722 -16.00555280596367
 179.9999865174293 -16.04531629751746
 181.0055730342865 -16.07117133599164
 182.0111595511436 -16.12246862437372
 183.0167460680008 -16.16451516489922
 184.0223325848579 -16.20770947986935
 185.0279191017151 -16.24577076046388
 186.0335056185722 -16.28660625481591
 187.0390921354294 -16.32457272284216
 188.0446786522865 -16.36894877982842
 189.0502651691437 -16.40949042847159
 190.0558516860008 -16.4490997148806
 191.061438202858 -16.48764905604234
 192.0670247197151 -16.52581565513673
 193.0726112365723 -16.57133669703196
 194.0781977534294 -16.61139962080976
 195.0837842702865 -16.63561576816596
 196.0893707871437 -16.69047399615215
 197.0949573040008 -16.72732549068738
 198.100543820858 -16.77113328736012
 199.1061303377151 -16.79750333073548
 200.1117168545723 -16.85278343671969
 201.1173033714294 -16.89329243180313
 202.1228898882866 -16.93345715957954
 203.1284764051437 -16.97107062286667
 204.1340629220009 -16.99888416118765
 205.139649438858 -17.05547071905499
 206.1452359557152 -17.09597626284165
 207.1508224725723 -17.13332586168205
 208.1564089894295 -17.17244199440488
 209.1619955062866 -17.20066123895847
 210.1675820231438 -17.25806988067424
 211.1731685400009 -17.29868591257877
 212.1787550568581 -17.33872625205922
 213.1843415737152 -17.37646272584193
 214.1899280905724 -17.42138418041085
 215.1955146074295 -17.46233609736312
 216.2011011242867 -17.50297356823924
 217.2066876411438 -17.54013685726846
 218.212274158001 -17.5815104145713
 219.2178606748581 -17.62551369309369
 220.2234471917152 -17.66696994208811
 221.2290337085724 -17.70685214775844
 222.2346202254295 -17.74533983211247
 223.2402067422867 -17.78267755736687
 224.2457932591438 -17.83040516128915
 225.251379776001 -17.87080127425631
 226.2569662928581 -17.89016756922805
 227.2625528097153 -17.95045686253107
 228.2681393265724 -17.98730189287578
 229.2737258434296 -18.0323579925558
 230.2793123602867 -18.05481705364342
 231.2848988771439 -18.11598205949494
 232.290485394001 -18.15712395122194
 233.2960719108582 -18.19249309642904
 234.3016584277153 -18.23822513033801
 235.3072449445724 -18.28114303369413
 236.3128314614296 -18.32292657302528
 237.3184179782867 -18.36416294803464
 238.3240044951439 -18.39936399255222
 239.329591012001 -18.44189641559719
 240.3351775288582 -18.48948445517177
 241.3407640457153 -18.53037791524373
 242.3463505625725 -18.54666045183213
 243.3519370794296 -18.6078638419374
 244.3575235962868 -18.65038463292456
 245.3631101131439 -18.69353772801053
 246.3686966300011 -18.73653334077541
 247.3742831468582 -18.77902958836358
 248.3798696637154 -18.81692578514925
 249.3854561805725 -18.8610741341501
 250.3910426974296 -18.90427541424733
 251.3966292142868 -18.94756221674443
 252.4022157311439 -18.98979651344455
 253.4078022480011 -19.02780211571028
 254.4133887648582 -19.04535004787745
 255.4189752817154 -19.10700960955661
 256.4245617985725 -19.15534007524595
 257.4301483154297 -19.1987995821076
 258.4357348322868 -19.24168844447409
 259.441321349144 -19.27650353561409
 260.4469078660011 -19.29727950797567
 261.4524943828583 -19.36739176367804
 262.4580808997154 -19.41086750784666
 263.4636674165725 -19.45378903523769
 264.4692539334297 -19.48797981232808
 265.4748404502869 -19.53219343791116
 266.480426967144 -19.58189611955203
 267.4860134840011 -19.62594255073703
 268.4916000008583 -19.66759910874065
 269.4971865177155 -19.7030465619867
 270.5027730345726 -19.75273602871222
 271.5083595514297 -19.79844262869061
 272.5139460682869 -19.84092245012535
 273.519532585144 -19.85020263042679
 274.5251191020012 -19.91938205741859
 275.5307056188583 -19.9655130413064
 276.5362921357155 -20.01239764979267
 277.5418786525726 -20.05802486185097
 278.5474651694298 -20.10254694684682
 279.5530516862869 -20.1403026820673
 280.5586382031441 -20.17811718316403
 281.5642247200012 -20.23361412335207
 282.5698112368584 -20.27889226210101
 283.5753977537155 -20.32184277701105
 284.5809842705727 -20.36219849522428
 285.5865707874298 -20.40323008759906
 286.592157304287 -20.44436205997201
 287.5977438211441 -20.49685456409497
 288.6033303380012 -20.54356423504213
 289.6089168548584 -20.58922262324459
 290.6145033717156 -20.62300372024847
 291.6200898885727 -20.67461202263008
 292.6256764054298 -20.72333072153876
 293.631262922287 -20.76994057249964
 294.6368494391442 -20.81520928936007
 295.6424359560013 -20.84895720750074
 296.6480224728584 -20.90105401498938
 297.6536089897156 -20.95218324396019
 298.6591955065727 -20.99679129182503
 299.6647820234299 -20.99838120193409
 300.670368540287 -21.0779396987742
 301.6759550571442 -21.12594715583781
 302.6815415740013 -21.18094956314889
 303.6871280908584 -21.18282871822204
 304.6927146077156 -21.27080576289501
 305.6983011245728 -21.30976573076063
 306.7038876414299 -21.35782039002989
 307.709474158287 -21.40893448525068
 308.7150606751442 -21.45884409754904
 309.7206471920014 -21.50728352193508
 310.7262337088585 -21.54618406916869
 311.7318202257156 -21.58451940718625
 312.7374067425728 -21.645364586238
 313.7429932594299 -21.69581819191211
 314.7485797762871 -21.74420357036988
 315.7541662931442 -21.78272997311004
 316.7597528100014 -21.82936422810634
 317.7653393268585 -21.87145419786238
 318.7709258437156 -21.88283286521177
 319.7765123605728 -21.98131152291673
 320.78209887743 -22.03077969457728
 321.7876853942871 -22.06486195606306
 322.7932719111442 -22.12260161464513
 323.7988584280014 -22.17590853891309
 324.8044449448586 -22.22677495023543
 325.8100314617157 -22.27642573812619
 326.8156179785728 -22.30866327756651
 327.82120449543 -22.3617007258222
 328.8267910122871 -22.42481630391881
 329.8323775291443 -22.47653219072145
 330.8379640460014 -22.51639227749729
 331.8435505628586 -22.56898686674644
 332.8491370797157 -22.60475849451514
 333.8547235965729 -22.67437484233281
 334.86031011343 -22.72515475299865
 335.8658966302872 -22.71076717141834
 336.8714831471443 -22.82089686031447
 337.8770696640015 -22.85624477831405
 338.8826561808586 -22.92436852233093
 339.8882426977158 -22.97882508000634
 340.8938292145729 -23.03027579432994
 341.8994157314301 -23.06448953196589
 342.9050022482872 -23.12071274893338
 343.9105887651443 -23.18561576322194
 344.9161752820015 -23.16726212442671
 345.9217617988587 -23.28495948667712
 346.9273483157158 -23.31863370894234
 347.9329348325729 -23.38431681350006
 348.9385213494301 -23.44394923491877
 349.9441078662872 -23.4994459065696
 350.9496943831444 -23.55413664839715
 351.9552809000015 -23.584446052117
 352.9608674168587 -23.65353299153308
 353.9664539337158 -23.71498248430735
 354.9720404505729 -23.77135564094796
 355.9776269674301 -23.81209277434596
 356.9832134842873 -23.85671889823697
 357.9888000011444 -23.89626454709099
 358.9943865180015 -23.89896003783075
 359.9999730348587 -24.03687300223313
 361.0055595517159 -24.09481257003943
 362.011146068573 -24.15093643236184
 363.0167325854301 -24.18197510587417
 364.0223191022873 -24.25157033707251
 365.0279056191444 -24.31588555088144
 366.0334921360016 -24.37547058059874
 367.0390786528587 -24.43184542066211
 368.0446651697159 -24.46169994195222
 369.050251686573 -24.52224498742969
 370.0558382034301 -24.5999580227861
 371.0614247202873 -24.64771436138274
 372.0670112371445 -24.71003733899215
 373.0725977540016 -24.75321943331202
 374.0781842708587 -24.79283228572046
 375.0837707877159 -24.88131550777994
 376.0893573045731 -24.94647921219761
 377.0949438214302 -25.00855963221371
 378.1005303382873 -25.04924454782042
 379.1061168551445 -25.0863307308612
 380.1117033720016 -25.18361008830084
 381.1172898888588 -25.247882890837
 382.1228764057159 -25.3046955057596
 383.1284629225731 -25.35348680229266
 384.1340494394302 -25.38652095703465
 385.1396359562873 -25.46910426454138
 386.1452224731445 -25.53321699805594
 387.1508089900017 -25.60254498806085
 388.1563955068588 -25.66699252216858
 389.161982023716 -25.69302513390666
 390.1675685405731 -25.76045304730457
 391.1731550574303 -25.85722744395273
 392.1787415742874 -25.92519387523208
 393.1843280911446 -25.96755132738099
 394.1899146080017 -26.03719295070942
 395.1955011248588 -26.0684311745217
 396.201087641716 -26.03438009651722
 397.2066741585732 -26.23026319794634
 398.2122606754303 -26.30138057411946
 399.2178471922874 -26.36967275661283
 400.2234337091446 -26.39317030062525
 401.2290202260018 -26.48624222945883
 402.2346067428589 -26.56757589910756
 403.240193259716 -26.63661677690014
 404.2457797765732 -26.69752193982812
 405.2513662934303 -26.72555123896974
 406.2569528102875 -26.80110932595552
 407.2625393271446 -26.88271469582653
 408.2681258440018 -26.96225392089417
 409.2737123608589 -27.03666169777866
 410.279298877716 -27.10774603309109
 411.2848853945732 -27.13068142368283
 412.2904719114304 -27.23560232091319
 413.2960584282875 -27.32142340159047
 414.3016449451446 -27.39488299432994
 415.3072314620018 -27.43466802230345
 416.312817978859 -27.48805390730513
 417.3184044957161 -27.49037897991843
 418.3239910125732 -27.54948955902555
 419.3295775294304 -27.5500892641965
 420.3351640462875 -27.80973824708171
 421.3407505631447 -27.84894327784764
 422.3463370800018 -27.94048773671731
 423.351923596859 -28.03227564222537
 424.3575101137161 -28.12101507001575
 425.3630966305732 -28.1923944660148
 426.3686831474304 -28.14004256146358
 427.3742696642876 -28.29120962705544
 428.3798561811447 -28.33256623505477
 429.3854426980018 -28.46477286139822
 430.391029214859 -28.56512552407496
 431.3966157317162 -28.6501365733946
 432.4022022485733 -28.68382203563907
 433.4077887654304 -28.72119697033485
 434.4133752822876 -28.89129290373896
 435.4189617991447 -28.98247346695522
 436.4245483160019 -29.02312054841783
 437.430134832859 -29.11717542379851
 438.4357213497162 -29.16067503072141
 439.4413078665733 -29.20750588258445
 440.4468943834304 -29.34613131099231
 441.4524809002876 -29.44876174857326
 442.4580674171448 -29.54179499892915
 443.4636539340019 -29.57722853956295
 444.469240450859 -29.68516843302503
 445.4748269677162 -29.79291414648865
 446.4804134845734 -29.90177981780185
 447.4860000014305 -29.98386039929433
 448.4915865182876 -29.93139451780542
 449.4971730351448 -30.07818155044914
 450.5027595520019 -30.11632664691959
 451.5083460688591 -30.18947258883469
 452.5139325857162 -30.41604893553202
 453.5195191025734 -30.51787001721687
 454.5251056194305 -30.54060091097849
 455.5306921362877 -30.57129148417805
 456.5362786531448 -30.79847531015697
 457.541865170002 -30.91106198836533
 458.5474516868591 -30.99632302899924
 459.5530382037163 -30.96357752195043
 460.5586247205734 -31.08513238127691
 461.5642112374306 -31.11284324825976
 462.5697977542877 -31.44355494872646
 463.5753842711449 -31.4632099086443
 464.580970788002 -31.57660528947441
 465.5865573048591 -31.5983712226133
 466.5921438217163 -31.60300857989397
 467.5977303385735 -31.87523204036753
 468.6033168554306 -32.01292164013685
 469.6089033722877 -32.12854215588522
 470.6144898891449 -32.13974617137107
 471.6200764060021 -32.19133656571273
 472.6256629228592 -32.31947123067084
 473.6312494397163 -32.49003319220795
 474.6368359565735 -32.64470530712666
 475.6424224734306 -32.77995693370258
 476.6480089902878 -32.89594235113646
 477.6535955071449 -32.83442541292251
 478.6591820240021 -33.06057546939989
 479.6647685408592 -33.26076362354663
 480.6703550577163 -33.28047781181763
 481.6759415745735 -33.43013658253446
 482.6815280914307 -33.44061424985399
 483.6871146082878 -33.43195726737242
 484.6927011251449 -33.83123380807504
 485.6982876420021 -33.99553028333741
 486.7038741588593 -34.10723428854975
 487.7094606757164 -33.39942798735178
 488.7150471925735 -34.15762094815708
 489.7206337094307 -34.32730315430693
 490.7262202262878 -34.64779278638376
 491.731806743145 -33.87592310951923
 492.7373932600021 -34.85933313941893
 493.7429797768593 -35.00962970053654
 494.7485662937164 -34.87925918595191
 495.7541528105735 -35.25548735140485
 496.7597393274307 -35.51339903029844
 497.7653258442879 -35.68425234860559
 498.770912361145 -35.6273586951843
 499.7764988780021 -35.65643085422017
 500.7820853948593 -34.87128194646404
 501.7876719117165 -36.09764438299122
 502.7932584285736 -36.34247549499784


==> figures/ex4/fulldb.txt <==
 time err
 0 0
 0.9987383005619049 -2.938463448815023
 1.99747660112381 -3.588411211626203
 2.996214901685715 -4.212700213386245
 3.99495320224762 -4.817104770889889
 4.993691502809525 -5.408405437973197
 5.992429803371429 -5.988102168612556
 6.991168103933335 -6.5566932226236
 7.989906404495239 -7.114356904748968
 8.988644705057144 -7.660558497838435
 9.98738300561905 -8.194041070925234
 10.98612130618096 -8.71308018833439
 11.98485960674286 -9.215545693067755
 12.98359790730476 -9.69929919447971
 13.98233620786667 -10.16249210694864
 14.98107450842857 -10.60377659618247
 15.97981280899048 -11.02203944916265
 16.97855110955238 -11.41643291435185
 17.97728941011429 -11.78656185184732
 18.9760277106762 -12.13249195623649
 19.9747660112381 -12.45468723702434
 20.9735043118 -12.75416125997406
 21.97224261236191 -13.03223500078115
 22.97098091292381 -13.29036708372867
 23.96971921348572 -13.53010483709751
 24.96845751404762 -13.75288859390705
 25.96719581460953 -13.96009302766165
 26.96593411517143 -14.15320938703296
 27.96467241573334 -14.33361975406838
 28.96341071629524 -14.50271852983475
 29.96214901685715 -14.66159964365465
 30.96088731741905 -14.81123847000979
 31.95962561798096 -14.95262045076295
 32.95836391854287 -15.08663675152323
 33.95710221910477 -15.21397590032196
 34.95584051966667 -15.33528301024387
 35.95457882022858 -15.45110481380734
 36.95331712079048 -15.56189205668435
 37.95205542135239 -15.66799900094908
 38.95079372191429 -15.76979492964126
 39.9495320224762 -15.86761306645095
 40.9482703230381 -15.96176197339876
 41.94700862360001 -16.05258136383536
 42.94574692416191 -16.14028800736984
 43.94448522472382 -16.22506303413994
 44.94322352528572 -16.30710123912697
 45.94196182584763 -16.38658825867516
 46.94070012640953 -16.46370670540316
 47.93943842697144 -16.53859563451844
 48.93817672753334 -16.61139205711675
 49.93691502809525 -16.68220098594994
 50.93565332865715 -16.75112308004845
 51.93439162921906 -16.81825722914693
 52.93312992978096 -16.88370195570079
 53.93186823034286 -16.94754865325046
 54.93060653090477 -17.00988347203484
 55.92934483146668 -17.07078173993167
 56.92808313202858 -17.13031331522316
 57.92682143259049 -17.18855913077568
 58.92555973315239 -17.24557042170844
 59.92429803371429 -17.30139445539028
 60.9230363342762 -17.35608740694764
 61.92177463483811 -17.40969736471559
 62.92051293540001 -17.46228041421122
 63.91925123596192 -17.51388471548296
 64.91798953652382 -17.56456148421719
 65.91672783708573 -17.61435017273931
 66.91546613764763 -17.66329461083867
 67.91420443820954 -17.71143421405508
 68.91294273877143 -17.75880027980282
 69.91168103933335 -17.80542090293693
 70.91041933989526 -17.85132105487591
 71.90915764045715 -17.89652507862542
 72.90789594101906 -17.94105185296522
 73.90663424158096 -17.9849292899741
 74.90537254214287 -18.02819369537663
 75.90411084270478 -18.07087662550944
 76.90284914326668 -18.11300399254412
 77.90158744382859 -18.15459522122289
 78.90032574439049 -18.19566849024727
 79.8990640449524 -18.23624023055131
 80.89780234551429 -18.27632358169428
 81.8965406460762 -18.31593284668053
 82.89527894663811 -18.35508073603745
 83.89401724720001 -18.39378201155709
 84.89275554776192 -18.43204907237624
 85.89149384832382 -18.46989424132848
 86.89023214888573 -18.50732936862319
 87.88897044944764 -18.54436959040822
 88.88770875000954 -18.58102610045568
 89.88644705057145 -18.61731070659533
 90.88518535113334 -18.65323674766647
 91.88392365169526 -18.68881531525376
 92.88266195225715 -18.72405634693591
 93.88140025281906 -18.75897071932745
 94.88013855338097 -18.79356442808794
 95.87887685394287 -18.82784381794185
 96.87761515450478 -18.86181709960978
 97.87635345506668 -18.89549098645805
 98.87509175562859 -18.92887249818842
 99.8738300561905 -18.96196681077957
 100.8725683567524 -18.99477986428487
 101.8713066573143 -19.02731680488138
 102.8700449578762 -19.05958325971037
 103.8687832584381 -19.0915835315893
 104.867521559 -19.12332515253665
 105.8662598595619 -19.15481186644904
 106.8649981601238 -19.18604684389742
 107.8637364606857 -19.21703650030523
 108.8624747612476 -19.24778787033802
 109.8612130618095 -19.27830687967773
 110.8599513623714 -19.30859843330588
 111.8586896629334 -19.33866678311566
 112.8574279634953 -19.36851477179141
 113.8561662640572 -19.39814745210322
 114.8549045646191 -19.42757141146544
 115.853642865181 -19.45679467849698
 116.8523811657429 -19.48582183118008
 117.8511194663048 -19.51465881841347
 118.8498577668667 -19.54330900885418
 119.8485960674286 -19.57177662288771
 120.8473343679905 -19.60006756434189
 121.8460726685524 -19.62818674071474
 122.8448109691143 -19.65613790871553
 123.8435492696762 -19.68392373331191
 124.8422875702381 -19.71154847586988
 125.8410258708 -19.73901575837631
 126.8397641713619 -19.76632781880325
 127.8385024719238 -19.79348869910087
 128.8372407724857 -19.82050168969895
 129.8359790730476 -19.84736882027258
 130.8347173736095 -19.87409076315863
 131.8334556741715 -19.90066959201968
 132.8321939747333 -19.92710696145377
 133.8309322752953 -19.9534041287302
 134.8296705758572 -19.97956171178639
 135.8284088764191 -20.00558012245302
 136.827147176981 -20.03146170414279
 137.8258854775429 -20.05720809182043
 138.8246237781048 -20.08282072692053
 139.8233620786667 -20.10830089007209
 140.8221003792286 -20.13364973136311
 141.8208386797905 -20.15886948804452
 142.8195769803524 -20.18396053943571
 143.8183152809143 -20.20892215900052
 144.8170535814762 -20.2337559859615
 145.8157918820381 -20.25846378991777
 146.8145301826 -20.28304688593617
 147.8132684831619 -20.3075092280136
 148.8120067837238 -20.33185143796082
 149.8107450842857 -20.35607691541998
 150.8094833848477 -20.38018677444527
 151.8082216854096 -20.40418145706867
 152.8069599859714 -20.42806252260721
 153.8056982865334 -20.45183210602194
 154.8044365870953 -20.4754906002439
 155.8031748876572 -20.49904023497858
 156.8019131882191 -20.52248426285009
 157.800651488781 -20.54582463100758
 158.7993897893429 -20.56906205247029
 159.7981280899048 -20.59219734769469
 160.7968663904667 -20.61523229453895
 161.7956046910286 -20.63816876240676
 162.7943429915905 -20.66100918861588
 163.7930812921524 -20.68375660704984
 164.7918195927143 -20.7064120417834
 165.7905578932762 -20.72897634760078
 166.7892961938381 -20.75145100798998
 167.7880344944 -20.7738368077848
 168.7867727949619 -20.79613434694809
 169.7855110955238 -20.81834486299888
 170.7842493960858 -20.84047046048271
 171.7829876966476 -20.86251247517887
 172.7817259972095 -20.88447277681109
 173.7804642977715 -20.90635244435916
 174.7792025983334 -20.92815202089417
 175.7779408988953 -20.94987221653813
 176.7766791994572 -20.97151369586012
 177.7754175000191 -20.99307736021879
 178.774155800581 -21.01456429087686
 179.7728941011429 -21.03597462972552
 180.7716324017048 -21.05730926073452
 181.7703707022667 -21.07856888173397
 182.7691090028286 -21.09975475443426
 183.7678473033905 -21.12086812783637
 184.7665856039524 -21.14190949446938
 185.7653239045143 -21.1628793054158
 186.7640622050762 -21.18377803019305
 187.7628005056381 -21.20460636487503
 188.7615388062 -21.22536442775587
 189.7602771067619 -21.24605370532356
 190.7590154073238 -21.2666755558602
 191.7577537078857 -21.28723132023127
 192.7564920084477 -21.30772314325765
 193.7552303090096 -21.32814930758833
 194.7539686095715 -21.34851023320247
 195.7527069101334 -21.36880669572788
 196.7514452106953 -21.38903934095242
 197.7501835112572 -21.40920838052095
 198.7489218118191 -21.42931427604934
 199.747660112381 -21.44935767667182
 200.7463984129429 -21.46933914388574
 201.7451367135048 -21.48925938883864
 202.7438750140667 -21.50911864956825
 203.7426133146286 -21.52891760704696
 204.7413516151905 -21.54865658894423
 205.7400899157524 -21.56833635868146
 206.7388282163143 -21.58795808728703
 207.7375665168762 -21.60752223333537
 208.7363048174381 -21.62702901817627
 209.735043118 -21.64647931292215
 210.7337814185619 -21.66587360522278
 211.7325197191238 -21.68521226069492
 212.7312580196858 -21.70449607073027
 213.7299963202477 -21.72372625037284
 214.7287346208095 -21.74290306565169
 215.7274729213715 -21.76202648422258
 216.7262112219334 -21.78109657196967
 217.7249495224953 -21.80011334903636
 218.7236878230572 -21.81907761964187
 219.7224261236191 -21.83799035991018
 220.721164424181 -21.85685212258404
 221.7199027247429 -21.87566323837215
 222.7186410253048 -21.89442432101452
 223.7173793258667 -21.91313590897369
 224.7161176264286 -21.93179840699838
 225.7148559269905 -21.95041225013831
 226.7135942275524 -21.96897817007135
 227.7123325281143 -21.9874966816578
 228.7110708286762 -22.00596817158286
 229.7098091292381 -22.02439671151495
 230.7085474298 -22.04278130463376
 231.7072857303619 -22.06111986848938
 232.7060240309239 -22.07941281128453
 233.7047623314858 -22.09766074480972
 234.7035006320476 -22.11586427882242
 235.7022389326096 -22.13402361159826
 236.7009772331715 -22.15213908546681
 237.6997155337334 -22.17021110740667
 238.6984538342953 -22.18824022751085
 239.6971921348572 -22.20622652768541
 240.6959304354191 -22.22417030162759
 241.694668735981 -22.24207180856725
 242.6934070365429 -22.25993188739822
 243.6921453371048 -22.27775100638374
 244.6908836376667 -22.29552950387421
 245.6896219382286 -22.31326751785458
 246.6883602387905 -22.33096529198096
 247.6870985393524 -22.34862288664511
 248.6858368399143 -22.36624053732545
 249.6845751404762 -22.38381880035342
 250.6833134410381 -22.40135767641389
 251.6820517416 -22.41885775835117
 252.680790042162 -22.4363193672154
 253.6795283427238 -22.45374300610851
 254.6782666432858 -22.47112897245279
 255.6770049438477 -22.48847737902668
 256.6757432444095 -22.5057882767052
 257.6744815449715 -22.52306167229753
 258.6732198455334 -22.54029790233577
 259.6719581460953 -22.557497143181
 260.6706964466572 -22.57465945515743
 261.6694347472191 -22.59178520913617
 262.668173047781 -22.60887470567862
 263.6669113483429 -22.6259278662206
 264.6656496489048 -22.6429447383079
 265.6643879494667 -22.65992538507719
 266.6631262500286 -22.67687003174095
 267.6618645505905 -22.69377929143793
 268.6606028511524 -22.71065335154586
 269.6593411517143 -22.72749252923999
 270.6580794522762 -22.7442978559127
 271.6568177528382 -22.76106974821223
 272.6555560534001 -22.77780841028964
 273.654294353962 -22.79451395258669
 274.6530326545239 -22.81118638113405
 275.6517709550857 -22.82782584841561
 276.6505092556476 -22.84443250795503
 277.6492475562096 -22.86100645473671
 278.6479858567715 -22.87754777966998
 279.6467241573334 -22.89405669121815
 280.6454624578953 -22.9105331771095
 281.6442007584572 -22.92697741289648
 282.6429390590191 -22.94338973492362
 283.641677359581 -22.95977007708498
 284.6404156601429 -22.97611843050579
 285.6391539607048 -22.99243503437783
 286.6378922612667 -23.00872003181957
 287.6366305618286 -23.02497337729573
 288.6353688623905 -23.04119489378279
 289.6341071629524 -23.05738480859975
 290.6328454635143 -23.0735432985778
 291.6315837640763 -23.089670607539
 292.6303220646382 -23.10576713666465
 293.6290603652001 -23.12183257025303
 294.6277986657619 -23.13786727743377
 295.6265369663238 -23.15387130441945
 296.6252752668858 -23.1698447522008
 297.6240135674477 -23.18578759207116
 298.6227518680096 -23.20169954513712
 299.6214901685715 -23.21758132860028
 300.6202284691334 -23.23343331584444
 301.6189667696953 -23.24925558783401
 302.6177050702572 -23.26504845931169
 303.6164433708191 -23.28081194288217
 304.615181671381 -23.29654606292892
 305.6139199719429 -23.31225092459907
 306.6126582725048 -23.32792653515178
 307.6113965730667 -23.34357343281956
 308.6101348736286 -23.359191632338
 309.6088731741905 -23.37478074698524
 310.6076114747524 -23.39034115055613
 311.6063497753144 -23.40587359051538
 312.6050880758763 -23.42137880461016
 313.6038263764381 -23.43685690026143
 314.602564677 -23.45230806228949
 315.6013029775619 -23.46773337969051
 316.6000412781239 -23.48313273169576
 317.5987795786858 -23.4985060191352
 318.5975178792477 -23.51385363087671
 319.5962561798096 -23.5291754068319
 320.5949944803715 -23.54447150321636
 321.5937327809334 -23.55974221682272
 322.5924710814953 -23.57498772880681
 323.5912093820572 -23.59020853156753
 324.5899476826191 -23.60540482540508
 325.588685983181 -23.62057663493656
 326.5874242837429 -23.63572398258515
 327.5861625843048 -23.65084712646686
 328.5849008848667 -23.66594617779699
 329.5836391854286 -23.6810210204886
 330.5823774859905 -23.69607179050028
 331.5811157865525 -23.71109864732537
 332.5798540871144 -23.72610163614245
 333.5785923876762 -23.74108109962886
 334.5773306882381 -23.75603715333986
 335.5760689888 -23.77096983981437
 336.574807289362 -23.78587916183286
 337.5735455899239 -23.80076512901364
 338.5722838904858 -23.81562787417852
 339.5710221910477 -23.83046752285974
 340.5697604916096 -23.8452842220526
 341.5684987921715 -23.86007804582361
 342.5672370927334 -23.87484901298389
 343.5659753932953 -23.88959714151447
 344.5647136938572 -23.90432241943305
 345.5634519944191 -23.91902494918956
 346.562190294981 -23.93370465356284
 347.5609285955429 -23.9483620986591
 348.5596668961048 -23.96299738227547
 349.5584051966667 -23.97761062373166
 350.5571434972287 -23.99220186385608
 351.5558817977906 -24.00677111316941
 352.5546200983524 -24.02131836223729
 353.5533583989143 -24.03584362155303
 354.5520966994762 -24.05034698908583
 355.5508350000381 -24.06482859994869
 356.5495733006001 -24.07928851646624
 357.548311601162 -24.0937268193109
 358.5470499017239 -24.10814346397128
 359.5457882022858 -24.12253854346291
 360.5445265028477 -24.136912430784
 361.5432648034096 -24.15126526525143
 362.5420031039715 -24.16559716235838
 363.5407414045334 -24.17990819120433
 364.5394797050953 -24.19419853643277
 365.5382180056572 -24.20846826548385
 366.5369563062191 -24.22271753193572
 367.535694606781 -24.23694637344216
 368.5344329073429 -24.25115471350523
 369.5331712079048 -24.26534281940204
 370.5319095084668 -24.27951072207513
 371.5306478090286 -24.29365839810397
 372.5293861095905 -24.30778608765898
 373.5281244101524 -24.3218940314302
 374.5268627107143 -24.33598194107068
 375.5256010112763 -24.35005013408953
 376.5243393118382 -24.3640986944016
 377.5230776124001 -24.37812754162703
 378.521815912962 -24.39213688074246
 379.5205542135239 -24.40612688373086
 380.5192925140858 -24.42009754064111
 381.5180308146477 -24.43404965056357
 382.5167691152096 -24.44798310482043
 383.5155074157715 -24.46189755750908
 384.5142457163334 -24.47579312392688
 385.5129840168953 -24.48966998256261
 386.5117223174572 -24.50352816083688
 387.5104606180191 -24.51736771256687
 388.509198918581 -24.53118865134778
 389.5079372191429 -24.54499099097535
 390.5066755197049 -24.55877476552035
 391.5054138202667 -24.57253996796598
 392.5041521208286 -24.58628659571925
 393.5028904213905 -24.60001456892354
 394.5016287219524 -24.61372389022669
 395.5003670225144 -24.6274144792368
 396.4991053230763 -24.64108638613358
 397.4978436236382 -24.65473946392853
 398.4965819242001 -24.66837363761756
 399.495320224762 -24.68198907863076
 400.4940585253239 -24.6955858532213
 401.4927968258858 -24.70916394436955
 402.4915351264477 -24.72272330801281
 403.4902734270096 -24.73626390185774
 404.4890117275715 -24.74978585127749
 405.4877500281334 -24.76328916273302
 406.4864883286953 -24.77677378295146
 407.4852266292572 -24.79023965716607
 408.4839649298191 -24.80368683892468
 409.482703230381 -24.81711551615017
 410.4814415309429 -24.83052576083519
 411.4801798315048 -24.84391778026814
 412.4789181320667 -24.85729174480647
 413.4776564326286 -24.87064765595708
 414.4763947331905 -24.88398547212528
 415.4751330337525 -24.89730533217192
 416.4738713343144 -24.9106074010479
 417.4726096348763 -24.92389158677513
 418.4713479354382 -24.93715790643092
 419.4700862360001 -24.95040690915064
 420.468824536562 -24.96363870338502
 421.4675628371239 -24.97685327840654
 422.4663011376858 -24.99005063990761
 423.4650394382477 -25.00323078240882
 424.4637777388096 -25.01639397891784
 425.4625160393715 -25.02954030565691
 426.4612543399334 -25.04266976081332
 427.4599926404953 -25.05578231905395
 428.4587309410572 -25.06887810948909
 429.4574692416191 -25.08195723673077
 430.456207542181 -25.09501973682177
 431.4549458427429 -25.10806560880781
 432.4536841433048 -25.12109484283089
 433.4524224438667 -25.13410737373769
 434.4511607444286 -25.14710308395986
 435.4498990449906 -25.16008194976052
 436.4486373455525 -25.17304401248306
 437.4473756461144 -25.18598922597392
 438.4461139466763 -25.19891756946397
 439.4448522472381 -25.2118290451582
 440.4435905478001 -25.22472354657759
 441.442328848362 -25.23760118441244
 442.4410671489239 -25.25046196591888
 443.4398054494858 -25.26330588669452
 444.4385437500477 -25.27613287367234
 445.4372820506096 -25.28894313439748
 446.4360203511715 -25.30173689172702
 447.4347586517334 -25.31451420131402
 448.4334969522953 -25.32727495516967
 449.4322352528572 -25.34001921308003
 450.4309735534191 -25.35274689963832
 451.429711853981 -25.36545796568735
 452.4284501545429 -25.37815260199571
 453.4271884551048 -25.39083107812004
 454.4259267556668 -25.40349332125194
 455.4246650562287 -25.41613943428747
 456.4234033567906 -25.42876944315461
 457.4221416573525 -25.44138333109206
 458.4208799579143 -25.45398106116483
 459.4196182584762 -25.46656271341098
 460.4183565590382 -25.47912856916363
 461.4170948596001 -25.49167871628486
 462.415833160162 -25.50421340551935
 463.4145714607239 -25.51673266832119
 464.4133097612858 -25.52923658761017
 465.4120480618477 -25.54172510887916
 466.4107863624096 -25.55419831654349
 467.4095246629715 -25.56665614848717
 468.4082629635334 -25.57909886088813
 469.4070012640953 -25.59152656015942
 470.4057395646572 -25.6039391859914
 471.4044778652191 -25.61633695932534
 472.403216165781 -25.62871999528226
 473.4019544663429 -25.64108830328634
 474.4006927669049 -25.65344190992785
 475.3994310674668 -25.66578082585909
 476.3981693680287 -25.67810505813568
 477.3969076685906 -25.69041459587234
 478.3956459691524 -25.70270931505195
 479.3943842697144 -25.71498933161248
 480.3931225702763 -25.72725460183801
 481.3918608708382 -25.73950516645877
 482.3905991714001 -25.75174105344036
 483.389337471962 -25.76396230078821
 484.3880757725239 -25.7761688707616
 485.3868140730858 -25.78836081843087
 486.3855523736477 -25.80053840463891
 487.3842906742096 -25.81270160490501
 488.3830289747715 -25.82485047795851
 489.3817672753334 -25.83698501872806
 490.3805055758953 -25.84910526916932
 491.3792438764572 -25.86121160113438
 492.3779821770191 -25.87330492334403
 493.376720477581 -25.88538527357498
 494.375458778143 -25.89745261676171
 495.3741970787049 -25.90950699519869
 496.3729353792668 -25.92154836378991
 497.3716736798286 -25.933576966427
 498.3704119803905 -25.94559297565129
 499.3691502809525 -25.95759647323781
 500.3678885815144 -25.96958749447013
 501.3666268820763 -25.98156602939382
 502.3653651826382 -25.99353210629125
 503.3641034832001 -26.0054859030843
 504.362841783762 -26.01742746550556
 505.3615800843239 -26.0293567486255
 506.3603183848858 -26.04127379438847
 507.3590566854477 -26.05317870517424
 508.3577949860096 -26.06507156280585
 509.3565332865715 -26.07695238142263
 510.3552715871334 -26.08882121929892
 511.3540098876953 -26.10067797036109
 512.3527481882572 -26.11252279101407
 513.3514864888191 -26.12435569574478
 514.3502247893811 -26.13617678548126
 515.3489630899429 -26.14798607925719
 516.3477013905049 -26.15978362087935
 517.3464396910667 -26.17156942708502
 518.3451779916287 -26.18334354591582
 519.3439162921906 -26.1951059574534
 520.3426545927525 -26.20685673928882
 521.3413928933144 -26.2185959261577
 522.3401311938762 -26.23032352034873
 523.3388694944382 -26.24203950931236
 524.3376077950001 -26.25374399561756
 525.336346095562 -26.26543705673521
 526.3350843961239 -26.27711873391805
 527.3338226966858 -26.28878909057537
 528.3325609972477 -26.30044815009157
 529.3312992978097 -26.31209591956231
 530.3300375983715 -26.32373240560639
 531.3287758989334 -26.33535755270074
 532.3275141994953 -26.34697134881636
 533.3262525000572 -26.35857382251817
 534.3249908006192 -26.37016497454492
 535.323729101181 -26.38174479687629
 536.322467401743 -26.39331328268774
 537.3212057023048 -26.40487052272856
 538.3199440028668 -26.41641649458654
 539.3186823034287 -26.4279512908981
 540.3174206039905 -26.43947490865118
 541.3161589045525 -26.4509873510417
 542.3148972051143 -26.46248860023598
 543.3136355056763 -26.47397861800916
 544.3123738062382 -26.48545741696462
 545.3111121068001 -26.49692499530526
 546.309850407362 -26.50838134581756
 547.3085887079239 -26.51982645866583
 548.3073270084858 -26.53126032232084
 549.3060653090478 -26.54268292319176
 550.3048036096096 -26.55409414984394
 551.3035419101715 -26.56549406520379
 552.3022802107334 -26.57688272037442
 553.3010185112953 -26.58825991485439
 554.2997568118573 -26.59962573654938
 555.2984951124191 -26.61098019649057
 556.2972334129811 -26.62232351727607
 557.2959717135429 -26.63365573725537
 558.2947100141049 -26.64497697283419
 559.2934483146668 -26.65628749308627
 560.2921866152286 -26.66758733833174
 561.2909249157906 -26.67887657696279
 562.2896632163524 -26.69015523386144
 563.2884015169144 -26.70142346897064
 564.2871398174763 -26.71268128877466
 565.2858781180382 -26.72392869743224
 566.2846164186001 -26.73516570252558
 567.283354719162 -26.74639231410055
 568.2820930197239 -26.75760863402909
 569.2808313202858 -26.76881474389996
 570.2795696208477 -26.78001086414907
 571.2783079214096 -26.79119710507003
 572.2770462219715 -26.80237351771879
 573.2757845225334 -26.81354008508496
 574.2745228230954 -26.82469688854594
 575.2732611236572 -26.83584424326602
 576.2719994242192 -26.8469823161554
 577.270737724781 -26.85811116071276
 578.269476025343 -26.86923067409425
 579.2682143259049 -26.88034087052154
 580.2669526264667 -26.8914418855892
 581.2656909270287 -26.90253376148554
 582.2644292275905 -26.91361662670718
 583.2631675281525 -26.9246905923536
 584.2619058287144 -26.9357557049401
 585.2606441292763 -26.94681199407892
 586.2593824298382 -26.95785955525043
 587.2581207304002 -26.96889832878412
 588.256859030962 -26.9799284905433
 589.2555973315239 -26.99095013053986
 590.2543356320858 -27.00196333425301
 591.2530739326477 -27.01296814405021
 592.2518122332096 -27.02396458449279
 593.2505505337715 -27.03495264290053
 594.2492888343335 -27.04593245421302
 595.2480271348953 -27.05690410044544
 596.2467654354573 -27.06786750987389
 597.2455037360191 -27.07882287493294
 598.244242036581 -27.0897703950282
 599.242980337143 -27.10071002971812
 600.2417186377048 -27.11164196418706
 601.2404569382668 -27.12256631829957
 602.2391952388286 -27.13348312099383
 603.2379335393906 -27.14439233246029
 604.2366718399525 -27.1552940015973
 605.2354101405144 -27.16618817948792
 606.2341484410763 -27.17707491678432
 607.2328867416383 -27.18795431429241
 608.2316250422001 -27.19882637977602
 609.230363342762 -27.20969112769434
 610.2291016433239 -27.220548570281
 611.2278399438858 -27.23139871817791
 612.2265782444478 -27.2422415803897
 613.2253165450096 -27.25307714620059
 614.2240548455716 -27.26390541698353
 615.2227931461334 -27.27472647355322
 616.2215314466954 -27.28554033943192
 617.2202697472572 -27.29634696401572
 618.2190080478191 -27.30714638640816
 619.2177463483811 -27.31793869843645
 620.2164846489429 -27.32872394029587
 621.2152229495049 -27.33950212401405
 622.2139612500667 -27.350273254624
 623.2126995506287 -27.3610373206981
 624.2114378511906 -27.37179441299908
 625.2101761517525 -27.38254460374713
 626.2089144523144 -27.39328791601536
 627.2076527528762 -27.40402435726183
 628.2063910534382 -27.41475392917244
 629.2051293540001 -27.42547663092729
 630.203867654562 -27.43619246038192
 631.2026059551239 -27.44690141429842
 632.2013442556859 -27.45760348840913
 633.2000825562477 -27.46829867755267
 634.1988208568097 -27.47898696142308
 635.1975591573715 -27.48966827258862
 636.1962974579335 -27.50034259648708
 637.1950357584954 -27.51101010999774
 638.1937740590572 -27.52167071179766
 639.1925123596192 -27.53232444175275
 640.191250660181 -27.54297134682405
 641.189988960743 -27.55361144183728
 642.1887272613048 -27.56424473306583
 643.1874655618668 -27.57487122383932
 644.1862038624287 -27.58549091409453
 645.1849421629906 -27.59610378825552
 646.1836804635525 -27.60670988817972
 647.1824187641143 -27.61730922359144
 648.1811570646763 -27.62790178927957
 649.1798953652382 -27.63848750244614
 650.1786336658001 -27.64906649233424
 651.177371966362 -27.65963872514173
 652.176110266924 -27.67020419690721
 653.1748485674858 -27.68076291620657
 654.1735868680478 -27.691315053226
 655.1723251686096 -27.70186062840483
 656.1710634691715 -27.71239978581783
 657.1698017697335 -27.72293266059728
 658.1685400702953 -27.73345932974464
 659.1672783708573 -27.74398002055268
 660.1660166714191 -27.75449478003335
 661.1647549719811 -27.76500348912607
 662.163493272543 -27.77550608953867
 663.1622315731049 -27.78600254037757
 664.1609698736668 -27.7964928265226
 665.1597081742287 -27.80697696076772
 666.1584464747906 -27.81745494185888
 667.1571847753524 -27.8279267652827
 668.1559230759144 -27.83839242561294
 669.1546613764763 -27.84885191689384
 670.1533996770382 -27.85930523262534
 671.1521379776001 -27.86975236047819
 672.1508762781621 -27.88019326432737
 673.1496145787239 -27.89062795297028
 674.1483528792859 -27.90105643577233
 675.1470911798477 -27.91147874397722
 676.1458294804096 -27.92189501270842
 677.1445677809716 -27.93230523316736
 678.1433060815334 -27.94270940449082
 679.1420443820954 -27.95310748148939
 680.1407826826572 -27.96349946888952
 681.1395209832192 -27.9738853805776
 682.1382592837811 -27.98426523771856
 683.136997584343 -27.99463905173745
 684.1357358849049 -28.00500688462889
 685.1344741854667 -28.01536879617296
 686.1332124860287 -28.02572480437705
 687.1319507865906 -28.03607491070524
 688.1306890871525 -28.04641912245609
 689.1294273877144 -28.05675745962319
 690.1281656882763 -28.06708992441958
 691.1269039888382 -28.07741651740761
 692.1256422894002 -28.08773723569651
 693.124380589962 -28.09805196830869
 694.123118890524 -28.10836091170307
 695.1218571910858 -28.11866411882916
 696.1205954916477 -28.1289616074863
 697.1193337922097 -28.13925338588801
 698.1180720927715 -28.14953945910332
 699.1168103933335 -28.15981988475113
 700.1155486938953 -28.17009475796926
 701.1142869944573 -28.180364076216
 702.1130252950192 -28.19062785773506
 703.1117635955811 -28.20088611456416
 704.110501896143 -28.2111388753519
 705.1092401967048 -28.22138613264046
 706.1079784972668 -28.23162793208844
 707.1067167978287 -28.2418642916114
 708.1054550983906 -28.25209522186011
 709.1041933989525 -28.26232073076927
 710.1029316995144 -28.27254081675048
 711.1016700000763 -28.28275549490039
 712.1004083006383 -28.2929647720476
 713.0991466012001 -28.3031686453322
 714.097884901762 -28.31336713932402
 715.0966232023239 -28.32356027844256
 716.0953615028858 -28.33374802315752
 717.0940998034478 -28.34393037166794
 718.0928381040096 -28.35410724725589
 719.0915764045716 -28.36427873814986
 720.0903147051334 -28.37444488295453
 721.0890530056954 -28.38460569393604
 722.0877913062573 -28.39476117282022
 723.0865296068192 -28.40491130072469
 724.0852679073811 -28.41505613511497
 725.0840062079429 -28.42519569017708
 726.0827445085049 -28.43532996885561
 727.0814828090668 -28.44545897136332
 728.0802211096287 -28.45558269654545
 729.0789594101906 -28.46570114241852
 730.0776977107525 -28.47581431097781
 731.0764360113144 -28.48592219458123
 732.0751743118764 -28.49602471650712
 733.0739126124382 -28.5061218341953
 734.0726509130001 -28.51621357425332
 735.071389213562 -28.52630005224839
 736.0701275141239 -28.53638141189537
 737.0688658146859 -28.54645770960087
 738.0676041152477 -28.55652891581792
 739.0663424158097 -28.56659510413777
 740.0650807163715 -28.57665626907652
 741.0638190169335 -28.58671246419183
 742.0625573174954 -28.59676366888717
 743.0612956180572 -28.60680985952769
 744.0600339186192 -28.61685105206278
 745.058772219181 -28.62688727783127
 746.057510519743 -28.63691857547682
 747.0562488203049 -28.64694498025297
 748.0549871208668 -28.65696653037465
 749.0537254214287 -28.66698324712682
 750.0524637219906 -28.67699515005278
 751.0512020225525 -28.68700220341296
 752.0499403231145 -28.69700442580585
 753.0486786236763 -28.70700186402765
 754.0474169242382 -28.71699453250063
 755.0461552248001 -28.72698244292847
 756.044893525362 -28.73696555424651
 757.043631825924 -28.74694384679122
 758.0423701264858 -28.75691732701898
 759.0411084270478 -28.76688601621177
 760.0398467276096 -28.77684992123607
 761.0385850281716 -28.78680911189916
 762.0373233287335 -28.79676375006355
 763.0360616292953 -28.80671389139124
 764.0347999298573 -28.81665953589878
 765.0335382304191 -28.82660066882725
 766.0322765309811 -28.83653730489696
 767.031014831543 -28.84646941762341
 768.0297531321049 -28.85639698614931
 769.0284914326668 -28.86632005058109
 770.0272297332288 -28.87623860099847
 771.0259680337906 -28.88615261557657
 772.0247063343525 -28.89606216156864
 773.0234446349144 -28.9059673333296
 774.0221829354763 -28.91586816218105
 775.0209212360382 -28.92576467881976
 776.0196595366001 -28.93565685783303
 777.0183978371621 -28.94554467907885
 778.0171361377239 -28.9554281427805
 779.0158744382859 -28.96530724723052
 780.0146127388477 -28.97518200167053
 781.0133510394097 -28.98505246169206
 782.0120893399716 -28.99491864286779
 783.0108276405334 -29.00478054571623
 784.0095659410954 -29.01463816492652
 785.0083042416572 -29.02449146304557
 786.0070425422192 -29.03434045927031
 787.0057808427811 -29.04418515343314
 788.004519143343 -29.0540255594973
 789.0032574439049 -29.06386162895354
 790.0019957444669 -29.07369337130559
 791.0007340450287 -29.08352075451641
 791.9994723455906 -29.09334375764849
 792.9982106461525 -29.10316237944468
 793.9969489467144 -29.11297661682643
 794.9956872472764 -29.1227864663767
 795.9944255478382 -29.1325919244461
 796.9931638484002 -29.14239298552806
 797.991902148962 -29.15218951947521
 798.990640449524 -29.16198165164452
 799.9893787500858 -29.17176940983772
 800.9881170506477 -29.18155279701919
 801.9868553512097 -29.19133180963306
 802.9855936517715 -29.20110644197668
 803.9843319523335 -29.21087666828154
 804.9830702528953 -29.22064245718289
 805.9818085534573 -29.23040383387433
 806.9805468540192 -29.24016076818902
 807.9792851545811 -29.24991328336579
 808.978023455143 -29.25966149776201
 809.976761755705 -29.26940546634978
 810.9755000562668 -29.27914503280051
 811.9742383568287 -29.28888018698308
 812.9729766573906 -29.29861105962946
 813.9717149579525 -29.30833779218425
 814.9704532585145 -29.31806052914336
 815.9691915590763 -29.32777933012149
 816.9679298596383 -29.33749422171051
 817.9666681602001 -29.3472052175584
 818.9654064607621 -29.35691232844494
 819.964144761324 -29.36661547982004
 820.9628830618858 -29.37631476661064
 821.9616213624478 -29.38601023702834
 822.9603596630096 -29.39570191163948
 823.9590979635716 -29.40538980412965
 824.9578362641334 -29.41507390061766
 825.9565745646954 -29.42475435344778
 826.9553128652573 -29.43443135710748
 827.9540511658192 -29.44410498251825
 828.9527894663811 -29.45377525738082
 829.9515277669429 -29.4634422000635
 830.9502660675049 -29.47310582584635
 831.9490043680668 -29.48276614893377
 832.9477426686287 -29.49242315631517
 833.9464809691906 -29.50207681287531
 834.9452192697526 -29.51172702022662
 835.9439575703144 -29.52137392395755
 836.9426958708764 -29.53101757826099
 837.9414341714382 -29.54065800444226
 838.9401724720002 -29.55029523383376
 839.9389107725621 -29.55992929526246
 840.9376490731239 -29.56956020565769
 841.9363873736859 -29.57918797709112
 842.9351256742477 -29.58881262026737
 843.9338639748097 -29.59843414483681
 844.9326022753716 -29.60805255970638
 845.9313405759335 -29.61766787305453
 846.9300788764954 -29.62728009236625
 847.9288171770573 -29.63688921900085
 848.9275554776192 -29.64649534592699
 849.926293778181 -29.6560985042563
 850.925032078743 -29.66569869978866
 851.9237703793049 -29.67529592134665
 852.9225086798668 -29.6848901760089
 853.9212469804287 -29.69448147477263
 854.9199852809907 -29.70406984629555
 855.9187235815525 -29.71365537937316
 856.9174618821145 -29.72323811515231
 857.9162001826763 -29.73281806089425
 858.9149384832382 -29.74239519408726
 859.9136767838002 -29.75196952077994
 860.912415084362 -29.76154105880674
 861.911153384924 -29.77110981668891
 862.9098916854858 -29.78067580009894
 863.9086299860478 -29.79023901343583
 864.9073682866097 -29.79979946024737
 865.9061065871716 -29.80935714336884
 866.9048448877335 -29.81891206504165
 867.9035831882954 -29.8284642269425
 868.9023214888573 -29.83801363015848
 869.9010597894192 -29.84756027368988
 870.8997980899811 -29.85710415852343
 871.898536390543 -29.86664528510641
 872.8972746911049 -29.87618354898284
 873.8960129916668 -29.88571900450727
 874.8947512922288 -29.89525166658139
 875.8934895927906 -29.90478157932824
 876.8922278933526 -29.91430878773653
 877.8909661939144 -29.92383330626313
 878.8897044944763 -29.93335514155567
 879.8884427950383 -29.942874297845
 880.8871810956001 -29.95239077834466
 881.8859193961621 -29.96190458560734
 882.8846576967239 -29.97141566751275
 883.8833959972859 -29.98092405897424
 884.8821342978478 -29.99042978604257
 885.8808725984097 -29.9999328089807
 886.8796108989716 -30.00943316777012
 887.8783491995334 -30.01893086819247
 888.8770875000954 -30.02842591498476
 889.8758258006573 -30.03791831199671
 890.8745641012192 -30.04740806252848
 891.8733024017811 -30.05689516922073
 892.872040702343 -30.06637963409052
 893.8707790029049 -30.07586145853637
 894.8695173034669 -30.08534185832386
 895.8682556040287 -30.09481979986596
 896.8669939045907 -30.10429510931732
 897.8657322051525 -30.11376779918905
 898.8644705057144 -30.12323787298812
 899.8632088062764 -30.13270533148255
 900.8619471068382 -30.14217017127806
 901.8606854074002 -30.15163234546254
 902.859423707962 -30.16109188800921
 903.858162008524 -30.17054880149688
 904.8569003090859 -30.18000315023319
 905.8556386096478 -30.18945496359074
 906.8543769102097 -30.19890424164092
 907.8531152107715 -30.20835098289359
 908.8518535113335 -30.2177951855991
 909.8505918118954 -30.22723684757216
 910.8493301124573 -30.23667596621578
 911.8480684130192 -30.24611253856325
 912.8468067135811 -30.25554654083702
 913.845545014143 -30.26497798044675
 914.844283314705 -30.27440686963538
 915.8430216152668 -30.28383320847496
 916.8417599158287 -30.29325699374285
 917.8404982163906 -30.30267822114815
 918.8392365169525 -30.31209688891858
 919.8379748175145 -30.32151296145434
 920.8367131180763 -30.33092642224684
 921.8354514186383 -30.34033730913106
 922.8341897192001 -30.34974566281031
 923.8329280197621 -30.35915149015412
 924.831666320324 -30.36855478951277
 925.8304046208859 -30.37795555683312
 926.8291429214478 -30.38735378722683
 927.8278812220096 -30.39674947535267
 928.8266195225716 -30.40614261550271
 929.8253578231335 -30.41553320163842
 930.8240961236954 -30.42492118804265
 931.8228344242573 -30.43430657681908
 932.8215727248192 -30.443689457996
 933.8203110253811 -30.45306985160867
 934.8190493259431 -30.46244776067748
 935.8177876265049 -30.47182318349516
 936.8165259270668 -30.48119611693668
 937.8152642276287 -30.49056655720884
 938.8140025281906 -30.49993450006855
 939.8127408287526 -30.50929994088968
 940.8114791293144 -30.5186628746827
 941.8102174298764 -30.52802329611259
 942.8089557304382 -30.53738119950685
 943.8076940310002 -30.54673657886558
 944.8064323315621 -30.55608921571531
 945.8051706321239 -30.56543922671059
 946.8039089326859 -30.57478666410204
 947.8026472332477 -30.58413157235261
 948.8013855338097 -30.59347397044184
 949.8001238343716 -30.6028138710148
 950.7988621349335 -30.61215129126149
 951.7976004354954 -30.62148623292628
 952.7963387360574 -30.63081869647572
 953.7950770366192 -30.64014895312125
 954.7938153371812 -30.64947690769177
 955.792553637743 -30.65880247595902
 956.7912919383049 -30.66812561469093
 957.7900302388668 -30.67744630087821
 958.7887685394287 -30.6867645213172
 959.7875068399907 -30.69608026744798
 960.7862451405525 -30.70539353281532
 961.7849834411145 -30.71470431179868
 962.7837217416763 -30.72401259899257
 963.7824600422383 -30.73331838890291
 964.7811983428002 -30.74262167985588
 965.779936643362 -30.75192246703574
 966.778674943924 -30.76122074404407
 967.7774132444858 -30.77051650412836
 968.7761515450478 -30.77980974018815
 969.7748898456097 -30.78910044480455
 970.7736281461716 -30.79838862059844
 971.7723664467335 -30.80767427524271
 972.7711047472955 -30.81695740510931
 973.7698430478573 -30.82623800505959
 974.7685813484192 -30.83551606799153
 975.7673196489811 -30.84479158597466
 976.766057949543 -30.8540645506218
 977.764796250105 -30.86333495885014
 978.7635345506668 -30.87260280605622
 979.7622728512288 -30.88186806206986
 980.7610111517906 -30.89113067876243
 981.7597494523526 -30.90039066945513
 982.7584877529144 -30.90964799690414
 983.7572260534764 -30.91890272480213
 984.7559643540383 -30.9281548761171
 985.7547026546001 -30.9374044492311
 986.7534409551621 -30.94665143619281
 987.7521792557239 -30.95589582723732
 988.7509175562859 -30.96513761192315
 989.7496558568478 -30.97437677943078
 990.7483941574097 -30.98361328665586
 991.7471324579716 -30.99284723339474
 992.7458707585336 -31.00207863174553
 993.7446090590954 -31.01130749487301
 994.7433473596573 -31.02053380009671
 995.7420856602192 -31.0297575217234
 996.7408239607811 -31.03897863975293
 997.7395622613431 -31.04819716780284
 998.7383005619049 -31.05741302326135


==> figures/ex4/skip5db.txt <==
 time err
 0 0
 0.2655451706250508 -2.947265836940041
 0.5310903412501017 -3.094524892382226
 0.7966355118751525 -2.681528260013791
 1.062180682500203 -2.379760783910251
 1.327725853125254 -2.210405011022307
 1.593271023750305 -4.730699877705069
 1.858816194375356 -3.985035911516993
 2.124361365000407 -3.223782009271776
 2.389906535625458 -2.804956803462315
 2.655451706250509 -2.594776036286766
 2.920996876875559 -5.037572772895881
 3.18654204750061 -5.086169179531964
 3.452087218125661 -4.701345440990078
 3.717632388750712 -4.428337091958621
 3.983177559375763 -4.275823113313101
 4.248722730000813 -6.573087604342559
 4.514267900625864 -5.899031737935003
 4.779813071250915 -5.210856201241531
 5.045358241875966 -4.827357580789297
 5.310903412501017 -4.633376412332892
 5.576448583126068 -6.876961380677932
 5.841993753751119 -7.020229747158282
 6.107538924376169 -6.731606430165336
 6.37308409500122 -6.510899131107335
 6.638629265626271 -6.384533013966079
 6.904174436251322 -8.407114189765593
 7.169719606876373 -7.844239311918338
 7.435264777501423 -7.261976077007858
 7.700809948126475 -6.931815578331482
 7.966355118751525 -6.762544721140208
 8.231900289376576 -8.724598326420939
 8.497445460001627 -8.960544637546711
 8.762990630626678 -8.787912820189351
 9.028535801251728 -8.634659343728924
 9.294080971876779 -8.543122082876266
 9.559626142501831 -10.18681898913576
 9.825171313126882 -9.774081992998076
 10.09071648375193 -9.334110715787569
 10.35626165437698 -9.082292647803547
 10.62180682500203 -8.95190290604156
 10.88735199562708 -10.52988425017346
 11.15289716625214 -10.82169625036082
 11.41844233687719 -10.76460471031117
 11.68398750750224 -10.68561289649517
 11.94953267812729 -10.63419230340544
 12.21507784875234 -11.80871917592412
 12.48062301937739 -11.57380608961837
 12.74616819000244 -11.29558324380672
 13.01171336062749 -11.12904403412246
 13.27725853125254 -11.04395646039413
 13.54280370187759 -12.14923052477115
 13.80834887250264 -12.42662673461024
 14.07389404312769 -12.44790991283814
 14.33943921375275 -12.42800164378279
 14.6049843843778 -12.41051342202288
 14.87052955500285 -13.13359862841137
 15.1360747256279 -13.05464777583562
 15.40161989625295 -12.93254966707263
 15.667165066878 -12.85577757023284
 15.93271023750305 -12.81434454344586
 16.1982554081281 -13.47908604530538
 16.46380057875315 -13.68219818869365
 16.7293457493782 -13.72956862307794
 16.99489092000325 -13.73903380858563
 17.2604360906283 -13.74019613857148
 17.52598126125336 -14.14474885668568
 17.79152643187841 -14.15951458246837
 18.05707160250346 -14.13570913208763
 18.32261677312851 -14.1173725106105
 18.58816194375356 -14.1067610438818
 18.85370711437861 -14.47037981570356
 19.11925228500366 -14.59805108070285
 19.38479745562871 -14.64159287417363
 19.65034262625376 -14.65812640227919
 19.91588779687881 -14.66506169756033
 20.18143296750386 -14.90168948137864
 20.44697813812892 -14.95284465165825
 20.71252330875397 -14.96879592231207
 20.97806847937902 -14.97464187975834
 21.24361365000407 -14.97709787651827
 21.50915882062912 -15.18762442844069
 21.77470399125417 -15.27229613349883
 22.04024916187922 -15.30815351172477
 22.30579433250427 -15.32441413877669
 22.57133950312932 -15.33212009871791
 22.83688467375437 -15.49182380871673
 23.10242984437942 -15.54956332767976
 23.36797501500448 -15.57564294405952
 23.63352018562952 -15.58799866120563
 23.89906535625457 -15.59399757737731
 24.16461052687963 -15.73801676981663
 24.43015569750468 -15.8019465140796
 24.69570086812973 -15.83196822168797
 24.96124603875478 -15.84647776690175
 25.22679120937983 -15.85359891361463
 25.49233638000488 -15.9767786180857
 25.75788155062993 -16.03047416727822
 26.02342672125498 -16.05639378857357
 26.28897189188003 -16.06912839014524
 26.55451706250508 -16.07543868782071
 26.82006223313013 -16.18865224227633
 27.08560740375519 -16.24153084985805
 27.35115257438024 -16.26731288924196
 27.61669774500529 -16.28003617383579
 27.88224291563034 -16.28635322419692
 28.14778808625539 -16.38917946176592
 28.41333325688044 -16.43712607106007
 28.67887842750549 -16.46073583461296
 28.94442359813054 -16.47245054234494
 29.20996876875559 -16.47828539010585
 29.47551393938064 -16.57445744951987
 29.74105911000569 -16.6203230336898
 30.00660428063075 -16.64298858598894
 30.2721494512558 -16.65425107512646
 30.53769462188085 -16.65986252014281
 30.8032397925059 -16.74951369753411
 31.06878496313095 -16.79228219484682
 31.334330133756 -16.81347800881207
 31.59987530438105 -16.82402382643764
 31.8654204750061 -16.82928318684876
 32.13096564563115 -16.91395871212097
 32.3965108162562 -16.95478167888549
 32.66205598688126 -16.97503395197115
 32.9276011575063 -16.98511688900051
 33.19314632813136 -16.99014670348909
 33.45869149875641 -17.07018249334509
 33.72423666938145 -17.10878375421958
 33.98978184000651 -17.12795033065489
 34.25532701063156 -17.13749833887618
 34.52087218125661 -17.14226256070773
 34.78641735188166 -17.21838262311434
 35.05196252250671 -17.25527560371276
 35.31750769313176 -17.27360779609729
 35.58305286375681 -17.2827435518682
 35.84859803438187 -17.28730286557193
 36.11414320500691 -17.35980878571099
 36.37968837563196 -17.39499071760989
 36.64523354625702 -17.41248200813322
 36.91077871688206 -17.42120101193557
 37.17632388750712 -17.42555240899204
 37.44186905813217 -17.49490441807568
 37.70741422875722 -17.52865890263666
 37.97295939938227 -17.54544475724034
 38.23850457000732 -17.55381398402515
 38.50404974063238 -17.55799189443137
 38.76959491125742 -17.6244483145182
 39.03514008188247 -17.65683331330552
 39.30068525250753 -17.67294503185081
 39.56623042313257 -17.68097948048117
 39.83177559375763 -17.68498999273334
 40.09732076438268 -17.74884605370939
 40.36286593500773 -17.78002305761177
 40.62841110563278 -17.79553733318262
 40.89395627625783 -17.80327356779212
 41.15950144688288 -17.80713570134255
 41.42504661750793 -17.86858057709631
 41.69059178813298 -17.89860958339762
 41.95613695875803 -17.91355673883561
 42.22168212938308 -17.9210109444619
 42.48722730000814 -17.92473247422217
 42.75277247063318 -17.9839835679363
 43.01831764125824 -18.01299666513462
 43.28386281188329 -18.02744122977664
 43.54940798250833 -18.03464652149212
 43.81495315313339 -18.0382441260268
 44.08049832375844 -18.0955165063742
 44.34604349438349 -18.12359933892329
 44.61158866500854 -18.13758262584298
 44.87713383563359 -18.14455811384108
 45.14267900625865 -18.1480412749512
 45.40822417688369 -18.20353351123223
 45.67376934750875 -18.23078407870906
 45.9393145181338 -18.24435962305632
 46.20485968875884 -18.2511331725199
 46.4704048593839 -18.25451590262405
 46.73595003000895 -18.30838876163329
 47.001495200634 -18.33487058412703
 47.26704037125905 -18.34806519316265
 47.5325855418841 -18.35464954304014
 47.79813071250915 -18.35793738502324
 48.0636758831342 -18.41030248195822
 48.32922105375926 -18.43606251219824
 48.5947662243843 -18.44889689862238
 48.86031139500935 -18.4553014297018
 49.12585656563441 -18.45850004007928
 49.39140173625945 -18.509453981906
 49.65694690688451 -18.53453495603212
 49.92249207750956 -18.54703246716695
 50.18803724813461 -18.55326981297064
 50.45358241875966 -18.55638518650089
 50.71912758938471 -18.6060376338281
 50.98467276000976 -18.63050056993443
 51.25021793063481 -18.64269675434345
 51.51576310125986 -18.64878361579369
 51.78130827188492 -18.65182381052581
 52.04685344250996 -18.70029407645929
 52.31239861313502 -18.72419926512916
 52.57794378376007 -18.7361192635593
 52.84348895438512 -18.7420693362333
 53.10903412501017 -18.74504170994565
 53.37457929563522 -18.79241921964392
 53.64012446626027 -18.81580302716567
 53.90566963688532 -18.82746333046409
 54.17121480751037 -18.83328454104781
 54.43675997813542 -18.83619199565115
 54.70230514876047 -18.88254095574953
 54.96785031938553 -18.90542500943114
 55.23339549001057 -18.9168383711398
 55.49894066063563 -18.92253589261194
 55.76448583126068 -18.92538212008111
 56.03003100188572 -18.97076386871659
 56.29557617251078 -18.99318354360916
 56.56112134313583 -19.00436588572617
 56.82666651376088 -19.00994961890765
 57.09221168438593 -19.01273925690248
 57.35775685501098 -19.05720870087283
 57.62330202563603 -19.07919030321921
 57.88884719626108 -19.09015642432654
 58.15439236688614 -19.09563248781716
 58.41993753751119 -19.0983683764699
 58.68548270813623 -19.14198243312683
 58.95102787876129 -19.16354930225884
 59.21657304938634 -19.17430836944791
 59.48211822001139 -19.17968099183077
 59.74766339063644 -19.18236536311965
 60.01320856126149 -19.22517298467567
 60.27875373188654 -19.24635121984619
 60.54429890251159 -19.25691837963188
 60.80984407313665 -19.26219592450346
 61.07538924376169 -19.26483289655118
 61.34093441438674 -19.30688569854906
 61.6064795850118 -19.32770104265169
 61.87202475563684 -19.33808739776812
 62.1375699262619 -19.34327460200249
 62.40311509688695 -19.34586643979241
 62.668660267512 -19.38720838028695
 62.93420543813705 -19.40768128482217
 63.1997506087621 -19.41789878660569
 63.46529577938715 -19.42300219544345
 63.7308409500122 -19.42555221714328
 63.99638612063725 -19.46622445289421
 64.2619312912623 -19.48637370033226
 64.52747646188736 -19.4964289243804
 64.79302163251241 -19.50145093465314
 65.05856680313745 -19.5039604025997
 65.32411197376251 -19.54399280086199
 65.58965714438756 -19.56383138474294
 65.8552023150126 -19.5737334520895
 66.12074748563766 -19.57867939446784
 66.38629265626271 -19.58115078170995
 66.65183782688776 -19.62057390416303
 66.91738299751282 -19.64011599964335
 67.18292816813786 -19.64987018302526
 67.44847333876291 -19.65474253762844
 67.71401850938797 -19.65717734355848
 67.97956368001302 -19.69601646931651
 68.24510885063806 -19.71527524235296
 68.51065402126312 -19.72488797908237
 68.77619919188817 -19.729689878579
 69.04174436251321 -19.73208943198856
 69.30728953313827 -19.77036721047339
 69.57283470376332 -19.7893523126104
 69.83837987438837 -19.79882887123332
 70.10392504501343 -19.80356290172842
 70.36947021563847 -19.80592867075413
 70.63501538626352 -19.84366529428613
 70.90056055688858 -19.86238635672978
 71.16610572751362 -19.87173045949074
 71.43165089813867 -19.87639825256832
 71.69719606876373 -19.87873087366987
 71.96274123938878 -19.91594596971846
 72.22828641001382 -19.93441206721809
 72.49383158063888 -19.94362936142904
 72.75937675126393 -19.94823403075786
 73.02492192188897 -19.9505352092397
 73.29046709251404 -19.98724934121618
 73.55601226313908 -20.00547091232288
 73.82155743376413 -20.01456927897703
 74.08710260438919 -20.01911459323585
 74.35264777501423 -20.02138607365318
 74.61819294563928 -20.05762485924556
 74.88373811626434 -20.07561800305412
 75.14928328688939 -20.08460080023212
 75.41482845751445 -20.08908870145886
 75.68037362813949 -20.09133159347189
 75.94591879876454 -20.12711586972449
 76.2114639693896 -20.14488717473525
 76.47700914001464 -20.15375877636166
 76.74255431063969 -20.15819117767583
 77.00809948126475 -20.16040642615217
 77.2736446518898 -20.19575500193387
 77.53918982251484 -20.21331237553271
 77.8047349931399 -20.22207899348467
 78.07028016376495 -20.22645889857744
 78.33582533438999 -20.22864788177053
 78.60137050501505 -20.26358433129772
 78.8669156756401 -20.28094236458059
 79.13246084626515 -20.2896101171779
 79.39800601689021 -20.29394110968006
 79.66355118751525 -20.29610575782942
 79.9290963581403 -20.33065665138992
 80.19464152876536 -20.34782705061009
 80.46018669939041 -20.35640235328686
 80.72573187001545 -20.36068697755634
 80.99127704064051 -20.36282842540852
 81.25682221126556 -20.39701331331091
 81.5223673818906 -20.41400451758884
 81.78791255251566 -20.42249038881978
 82.05345772314071 -20.42673062770525
 82.31900289376576 -20.428849931615
 82.58454806439082 -20.46268268150927
 82.85009323501586 -20.47950213527302
 83.11563840564091 -20.48790313511597
 83.38118357626597 -20.49210120769228
 83.64672874689101 -20.49419932897581
 83.91227391751606 -20.52769899468203
 84.17781908814112 -20.54435733473525
 84.44336425876617 -20.55267848148395
 84.70890942939121 -20.55683685531813
 84.97445460001627 -20.55891538213331
 85.23999977064132 -20.59210121787993
 85.50554494126636 -20.60860841066371
 85.77109011189143 -20.6168540809328
 86.03663528251647 -20.62097467705152
 86.30218045314152 -20.62303422270456
 86.56772562376658 -20.65591962692076
 86.83327079439162 -20.67227950687305
 87.09881596501667 -20.68045212620862
 87.36436113564173 -20.68453653714169
 87.62990630626678 -20.68657814970136
 87.89545147689182 -20.71917503255032
 88.16099664751688 -20.73539337975764
 88.42654181814193 -20.74349519278297
 88.69208698876699 -20.74754426519461
 88.95763215939203 -20.74956825275634
 89.22317733001708 -20.78188541910582
 89.48872250064214 -20.79796697955974
 89.75426767126719 -20.80600101903101
 90.01981284189223 -20.81001621973206
 90.28535801251729 -20.81202324014869
 90.55090318314234 -20.84406650917785
 90.81644835376738 -20.86001350780255
 91.08199352439244 -20.86798021872703
 91.34753869501749 -20.87196165313332
 91.61308386564254 -20.87395181518881
 91.8786290362676 -20.90572672563682
 92.14417420689264 -20.92154048827503
 92.40971937751769 -20.92944035693476
 92.67526454814275 -20.93338843057145
 92.9408097187678 -20.9353618867336
 93.20635488939284 -20.96687304118135
 93.4719000600179 -20.98255655135945
 93.73744523064295 -20.99039178781659
 94.00299040126799 -20.99430770000245
 94.26853557189305 -20.99626514323418
 94.5340807425181 -21.0275176002925
 94.79962591314315 -21.04307354548203
 95.06517108376821 -21.05084471387843
 95.33071625439325 -21.0547286147471
 95.5962614250183 -21.0566700297802
 95.86180659564336 -21.08766746675819
 96.1273517662684 -21.103097414783
 96.39289693689345 -21.1108060798754
 96.65844210751851 -21.11465866126993
 96.92398727814356 -21.11658428150864
 97.1895324487686 -21.14733216665877
 97.45507761939366 -21.16263784422076
 97.72062279001871 -21.1702841252477
 97.98616796064375 -21.1741055433878
 98.25171313126882 -21.1760159902645
 98.51725830189386 -21.20651572816335
 98.78280347251891 -21.22170066107897
 99.04834864314397 -21.22928676102881
 99.31389381376901 -21.23307803092858
 99.57943898439406 -21.23497322111918
 99.84498415501912 -21.26523186766258
 100.1105293256442 -21.28029664234182
 100.3760744962692 -21.28782306133741
 100.6416196668943 -21.29158427726643
 100.9071648375193 -21.2934643605526
 101.1727100081444 -21.32348593834263
 101.4382551787694 -21.33843368903907
 101.7038003493945 -21.345902044217
 101.9693455200195 -21.34963474712713
 102.2348906906446 -21.35150069962734
 102.5004358612696 -21.38129521215642
 102.7659810318947 -21.39613164927753
 103.0315262025197 -21.40354445124382
 103.2970713731448 -21.40724934377658
 103.5626165437698 -21.40910137999891
 103.8281617143949 -21.43867633062171
 104.0937068850199 -21.45340513356232
 104.359252055645 -21.46076469111588
 104.62479722627 -21.46444283093711
 104.8903423968951 -21.46628147601811
 105.1558875675201 -21.49564315202162
 105.4214327381452 -21.51026597496621
 105.6869779087702 -21.51757283311678
 105.9525230793953 -21.52122510907935
 106.2180682500203 -21.52305091029283
 106.4836134206454 -21.55220640681766
 106.7491585912704 -21.56672826512069
 107.0147037618955 -21.5739845809854
 107.2802489325205 -21.57761155969796
 107.5457941031456 -21.57942466254897
 107.8113392737706 -21.60838098533828
 108.0768844443957 -21.62280397483323
 108.3424296150207 -21.63001106534366
 108.6079747856458 -21.63361350381734
 108.8735199562708 -21.63541443472661
 109.1390651268959 -21.66417786998143
 109.4046102975209 -21.6785065868097
 109.670155468146 -21.68566676607662
 109.9357006387711 -21.6892458371402
 110.2012458093961 -21.69103510761462
 110.4667909800211 -21.71961460401013
 110.7323361506462 -21.73385283921518
 110.9978813212713 -21.74096875980528
 111.2634264918963 -21.74452575434922
 111.5289716625214 -21.7463038402282
 111.7945168331464 -21.77470777628195
 112.0600620037714 -21.78886033759816
 112.3256071743965 -21.79593314140896
 112.5911523450216 -21.79946868783766
 112.8566975156466 -21.80123615980304
 113.1222426862717 -21.82947031620171
 113.3877878568967 -21.84353882271596
 113.6533330275218 -21.85056980261168
 113.9188781981468 -21.85408427683921
 114.1844233687719 -21.85584125692477
 114.4499685393969 -21.88390986828063
 114.715513710022 -21.89789681080076
 114.981058880647 -21.90488717858057
 115.2466040512721 -21.90838136831015
 115.5121492218971 -21.91012824403509
 115.7776943925222 -21.93803779645871
 116.0432395631472 -21.95194639551572
 116.3087847337723 -21.95889797959285
 116.5743299043973 -21.9623731096736
 116.8398750750224 -21.96411049251873
 117.1054202456474 -21.99186726447983
 117.3709654162725 -22.00570089052236
 117.6365105868975 -22.01261543351115
 117.9020557575226 -22.01607207873737
 118.1676009281476 -22.01780022894004
 118.4331460987727 -22.04540926431904
 118.6986912693977 -22.05917105947265
 118.9642364400228 -22.06604979503247
 119.2297816106478 -22.06948838918256
 119.4953267812729 -22.07120751245757
 119.7608719518979 -22.09867247334306
 120.026417122523 -22.11236335453647
 120.291962293148 -22.11920671702444
 120.5575074637731 -22.12262771717764
 120.8230526343981 -22.12433800999232
 121.0885978050232 -22.15166178178102
 121.3541429756482 -22.16528356633007
 121.6196881462733 -22.17209254436601
 121.8852333168983 -22.17549632852529
 122.1507784875234 -22.17719802584942
 122.4163236581484 -22.20438474260153
 122.6818688287735 -22.21793860725675
 122.9474139993985 -22.22471314312473
 123.2129591700236 -22.22809978965608
 123.4785043406486 -22.22979294809083
 123.7440495112737 -22.25684462792811
 124.0095946818987 -22.27033170457242
 124.2751398525238 -22.27707351091503
 124.5406850231488 -22.28044396110789
 124.8062301937739 -22.28212903397215
 125.0717753643989 -22.30905107704993
 125.337320535024 -22.32247526400005
 125.6028657056491 -22.32918540579432
 125.8684108762741 -22.33253999685051
 126.1339560468991 -22.33421715785293
 126.3995012175242 -22.36101245622795
 126.6650463881492 -22.37437302614457
 126.9305915587743 -22.381051224612
 127.1961367293994 -22.38438967460619
 127.4616819000244 -22.38605877050254
 127.7272270706494 -22.41272805271505
 127.9927722412745 -22.42602626187873
 128.2583174118996 -22.43267374066795
 128.5238625825246 -22.43599677179339
 128.7894077531496 -22.4376581466271
 129.0549529237747 -22.46420410288769
 129.3204980943998 -22.47744131702579
 129.5860432650248 -22.48405845909812
 129.8515884356499 -22.48736665265876
 130.1171336062749 -22.48902064112253
 130.3826787769 -22.51544753917386
 130.648223947525 -22.52862651940138
 130.9137691181501 -22.53521443691481
 131.1793142887751 -22.53850799418396
 131.4448594594002 -22.54015466731646
 131.7104046300252 -22.56646770337005
 131.9759498006503 -22.57959053700764
 132.2414949712753 -22.58615056547939
 132.5070401419004 -22.58943009736888
 132.7725853125254 -22.59106976699526
 133.0381304831505 -22.61726954450516
 133.3036756537755 -22.63033624521362
 133.5692208244006 -22.63686848058334
 133.8347659950256 -22.64013424093
 134.1003111656507 -22.6417669608662
 134.3658563362757 -22.66785612389893
 134.6314015069008 -22.68086742601664
 134.8969466775258 -22.68737188184208
 135.1624918481509 -22.69062362261015
 135.4280370187759 -22.69224939277328
 135.693582189401 -22.71822969769385
 135.959127360026 -22.73118722942977
 136.2246725306511 -22.73766501913915
 136.4902177012761 -22.74090352973727
 136.7557628719012 -22.74252270638271
 137.0213080425262 -22.76839709278253
 137.2868532131513 -22.7813030033758
 137.5523983837763 -22.78775493462258
 137.8179435544014 -22.79098063740934
 138.0834887250264 -22.79259340739058
 138.3490338956515 -22.81836409003197
 138.6145790662765 -22.8312184819689
 138.8801242369016 -22.83764417963451
 139.1456694075266 -22.84085677785779
 139.4112145781517 -22.84246300437332
 139.6767597487767 -22.86813152499339
 139.9423049194018 -22.88093455483084
 140.2078500900269 -22.88733516120855
 140.4733952606519 -22.8905352756097
 140.7389404312769 -22.89213527187119
 141.004485601902 -22.91770342692623
 141.270030772527 -22.93045793711456
 141.5355759431521 -22.9368344964503
 141.8011211137772 -22.94002254312988
 142.0666662844022 -22.94161647437637
 142.3322114550272 -22.96708715995234
 142.5977566256523 -22.97979317607523
 142.8633017962773 -22.98614563551796
 143.1288469669024 -22.98932172355292
 143.3943921375275 -22.99090971885415
 143.6599373081525 -23.01628634987662
 143.9254824787776 -23.02894675248876
 144.1910276494026 -23.03527634067816
 144.4565728200276 -23.03844093100031
 144.7221179906527 -23.04002317277385
 144.9876631612778 -23.06530758031251
 145.2532083319028 -23.07792244851171
 145.5187535025279 -23.08422928057033
 145.7842986731529 -23.08738258220128
 146.0498438437779 -23.08895919237788
 146.315389014403 -23.11415479814353
 146.5809341850281 -23.12672631105579
 146.8464793556531 -23.13301169478498
 147.1120245262782 -23.13615422691606
 147.3775696969032 -23.13772542027513
 147.6431148675283 -23.16283324402482
 147.9086600381533 -23.17536053934483
 148.1742052087784 -23.18162374633376
 148.4397503794034 -23.18475525126933
 148.7052955500285 -23.18632096790927
 148.9708407206535 -23.21134213227042
 149.2363858912786 -23.22382708928504
 149.5019310619036 -23.23006891698888
 149.7674762325287 -23.23318962341425
 150.0330214031537 -23.23474996164327
 150.2985665737788 -23.25968833193851
 150.5641117444038 -23.27213168732622
 150.8296569150289 -23.27835303980517
 151.0952020856539 -23.28146369962408
 151.360747256279 -23.28301899577684
 151.626292426904 -23.30787598607662
 151.8918375975291 -23.32027927252529
 152.1573827681541 -23.32648071928613
 152.4229279387792 -23.32958144075622
 152.6884731094042 -23.33113179167362
 152.9540182800293 -23.35590944240237
 153.2195634506543 -23.36827389873601
 153.4851086212794 -23.37445618195442
 153.7506537919044 -23.37754727128095
 154.0161989625295 -23.37909280750288
 154.2817441331545 -23.40379318182396
 154.5472893037796 -23.41611995016496
 154.8128344744046 -23.42228337958726
 155.0783796450297 -23.42536508293666
 155.3439248156547 -23.42690592883898
 155.6094699862798 -23.45153182513649
 155.8750151569049 -23.46382186705971
 156.1405603275299 -23.4699669803708
 156.4061054981549 -23.47303946514247
 156.67165066878 -23.47457567432958
 156.937195839405 -23.49912809017646
 157.2027410100301 -23.51138163033226
 157.4682861806552 -23.51750884748376
 157.7338313512802 -23.52057292872005
 157.9993765219052 -23.52210497064029
 158.2649216925303 -23.54659060490352
 158.5304668631553 -23.55881131901459
 158.7960120337804 -23.56492183061841
 159.0615572044055 -23.56797714316492
 159.3271023750305 -23.56950480429667
 159.5926475456556 -23.59392157766962
 159.8581927162806 -23.60610841202029
 160.1237378869056 -23.61220214184703
 160.3892830575307 -23.61524907554365
 160.6548282281558 -23.61677255213544
 160.9203733987808 -23.64112213938357
 161.1859185694059 -23.65327583928266
 161.4514637400309 -23.65935294338405
 161.7170089106559 -23.66239154620335
 161.982554081281 -23.66391085845883
 162.2480992519061 -23.68819455507064
 162.5136444225311 -23.7003152405822
 162.7791895931562 -23.70637581156733
 163.0447347637812 -23.70940618316886
 163.3102799344063 -23.71092138361841
 163.5758251050313 -23.73514029978767
 163.8413702756564 -23.74722933648699
 164.1069154462814 -23.75327407456932
 164.3724606169065 -23.7562965161572
 164.6380057875315 -23.75780773595464
 164.9035509581566 -23.78196314273659
 165.1690961287816 -23.79402073552428
 165.4346412994067 -23.80004987181903
 165.7001864700317 -23.80306452943509
 165.9657316406568 -23.80457188199044
 166.2312768112818 -23.82866638661796
 166.4968219819069 -23.84069443868488
 166.7623671525319 -23.84670896295251
 167.027912323157 -23.84971633365106
 167.293457493782 -23.8512200255547
 167.5590026644071 -23.87525538937727
 167.8245478350321 -23.88725453807863
 168.0900930056572 -23.89325454269339
 168.3556381762822 -23.89625458166694
 168.6211833469073 -23.89775462879809
 168.8867285175323 -23.92173254682963
 169.1522736881574 -23.93370305117639
 169.4178188587824 -23.93968870779702
 169.6833640294075 -23.94268166000133
 169.9489092000325 -23.94417816142244
 170.2144543706576 -23.96809888928261
 170.4799995412826 -23.98004092438379
 170.7455447119077 -23.98601225550197
 171.0110898825327 -23.98899801229311
 171.2766350531578 -23.99049090195402
 171.5421802237829 -24.01435486180237
 171.8077253944079 -24.02626854648208
 172.0732705650329 -24.03222572393676
 172.338815735658 -24.03520444951681
 172.604360906283 -24.03669384721105
 172.8699060769081 -24.06050330545102
 173.1354512475332 -24.07239065924496
 173.4009964181582 -24.07833497437567
 173.6665415887832 -24.08130727651178
 173.9320867594083 -24.0827934592612
 174.1976319300333 -24.1065501940259
 174.4631771006584 -24.11841151695164
 174.7287222712835 -24.12434266043806
 174.9942674419085 -24.12730829225621
 175.2598126125336 -24.12879112964587
 175.5253577831586 -24.15249553847548
 175.7909029537836 -24.16433075536082
 176.0564481244087 -24.17024896970501
 176.3219932950338 -24.17320821577462
 176.5875384656588 -24.17468786965842
 176.8530836362839 -24.19834078648513
 177.1186288069089 -24.21015053633825
 177.384173977534 -24.21605573128991
 177.649719148159 -24.21900840364173
 177.9152643187841 -24.22048473515132
 178.1808094894091 -24.24408648555286
 178.4463546600342 -24.25587044527266
 178.7118998306592 -24.2617629671715
 178.9774450012843 -24.26470934622976
 179.2429901719093 -24.26618256750284
 179.5085353425344 -24.28973375398285
 179.7740805131594 -24.30149303336996
 180.0396256837845 -24.30737311476533
 180.3051708544095 -24.31031330218805
 180.5707160250346 -24.31178342818837
 180.8362611956596 -24.33528474542152
 181.1018063662847 -24.3470185029386
 181.3673515369097 -24.35288598530864
 181.6328967075348 -24.35581989289809
 181.8984418781598 -24.35728688405078
 182.1639870487849 -24.38073890421641
 182.4295322194099 -24.39244883078649
 182.695077390035 -24.39830443122893
 182.96062256066 -24.4012323899934
 183.2261677312851 -24.40269640237307
 183.4917129019101 -24.42610039026844
 183.7572580725352 -24.43778617200068
 184.0228032431602 -24.44362961700826
 184.2883484137853 -24.44655154960054
 184.5538935844103 -24.44801256445837
 184.8194387550354 -24.47137113322335
 185.0849839256604 -24.48303524827542
 185.3505290962855 -24.488868165079
 185.6160742669105 -24.49178478216623
 185.8816194375356 -24.49324313188113
 186.1471646081606 -24.51655866571194
 186.4127097787857 -24.52820179851842
 186.6782549494107 -24.53402411738628
 186.9438001200358 -24.53693543810982
 187.2093452906608 -24.53839114659946
 187.4748904612859 -24.56166431757172
 187.7404356319109 -24.57328646034892
 188.005980802536 -24.57909835064889
 188.271525973161 -24.58200453886791
 188.5370711437861 -24.58345768049112
 188.8026163144112 -24.60668886171423
 189.0681614850362 -24.61829048353316
 189.3337066556612 -24.62409206319442
 189.5992518262863 -24.62699303512175
 189.8647969969113 -24.62844356304936
 190.1303421675364 -24.65163330641811
 190.3958873381615 -24.66321424816079
 190.6614325087865 -24.66900534557148
 190.9269776794116 -24.67190103054074
 191.1925228500366 -24.67334887394234
 191.4580680206617 -24.69649760599106
 191.7236131912867 -24.7080577210882
 191.9891583619118 -24.71383858879629
 192.2547035325368 -24.71672921551403
 192.5202487031619 -24.71817457369834
 192.7857938737869 -24.74128242653858
 193.051339044412 -24.75282259933328
 193.316884215037 -24.75859339200185
 193.5824293856621 -24.76147887284218
 193.8479745562871 -24.76292165804942
 194.1135197269122 -24.78598907755434
 194.3790648975372 -24.79750862764157
 194.6446100681623 -24.80326920146648
 194.9101552387873 -24.80614966759757
 195.1757004094124 -24.80758991508547
 195.4412455800374 -24.83061700730566
 195.7067907506625 -24.84211666064999
 195.9723359212875 -24.8478673014335
 196.2378810919126 -24.85074281616515
 196.5034262625376 -24.85218061892802
 196.7689714331627 -24.87516739630777
 197.0345166037877 -24.88664702500326
 197.3000617744128 -24.89238744831663
 197.5656069450378 -24.89525778184764
 197.8311521156629 -24.89669299531347
 198.0966972862879 -24.91963959435305
 198.362242456913 -24.93109898644479
 198.627787627538 -24.93682937266977
 198.8933327981631 -24.93969464097209
 199.1588779687881 -24.94112732120142
 199.4244231394132 -24.96403355668636
 199.6899683100382 -24.97547260317863
 199.9555134806633 -24.98119285133951
 200.2210586512883 -24.98405305265685
 200.4866038219134 -24.98548316266678
 200.7521489925384 -25.00834943118356
 201.0176941631635 -25.01976870823469
 201.2832393337885 -25.02547914744693
 201.5487845044136 -25.0283345445255
 201.8143296750386 -25.0297622757829
 202.0798748456637 -25.05258931996214
 202.3454200162887 -25.06398940765618
 202.6109651869138 -25.06969022147267
 202.8765103575388 -25.07254081188138
 203.1420555281639 -25.0739661263125
 203.4076006987889 -25.09675444148274
 203.673145869414 -25.10813513897594
 203.938691040039 -25.11382614877981
 204.2042362106641 -25.11667172670282
 204.4697813812892 -25.11809455473662
 204.7353265519142 -25.14084409293194
 205.0008717225392 -25.15220566252083
 205.2664168931643 -25.15788726164457
 205.5319620637894 -25.1607282274231
 205.7975072344144 -25.1621487141789
 206.0630524050395 -25.18486164047356
 206.3285975756645 -25.19620485704766
 206.5941427462895 -25.20187729928706
 206.8596879169146 -25.20471371571534
 207.1252330875397 -25.20613194453956
 207.3907782581647 -25.2288087431945
 207.6563234287898 -25.24013425798065
 207.9218685994148 -25.24579775522092
 208.1874137700399 -25.2486296922367
 208.4529589406649 -25.25004571641621
 208.71850411129 -25.27268709259759
 208.984049281915 -25.28399513485626
 209.2495944525401 -25.28965011630566
 209.5151396231651 -25.29247783979299
 209.7806847937902 -25.29389175717162
 210.0462299644152 -25.31649894626329
 210.3117751350403 -25.32779047244287
 210.5773203056653 -25.33343720547713
 210.8428654762904 -25.33626077538908
 211.1084106469154 -25.33767252216293
 211.3739558175405 -25.36024593712722
 211.6395009881655 -25.37151971824685
 211.9050461587906 -25.37715761857718
 212.1705913294156 -25.3799768219092
 212.4361365000407 -25.38138648439195
 212.7016816706657 -25.40392613760924
 212.9672268412908 -25.41518401573043
 213.2327720119158 -25.42081405639504
 213.4983171825409 -25.42362935342322
 213.7638623531659 -25.4250370638968
 214.029407523791 -25.44754580145492
 214.294952694416 -25.45878908256334
 214.5604978650411 -25.46441184347435
 214.8260430356661 -25.46722349468175
 215.0915882062912 -25.4686293758623
 215.3571333769162 -25.49110936324672
 215.6226785475413 -25.50233868595646
 215.8882237181663 -25.50795440072769
 216.1537688887914 -25.51076247828199
 216.4193140594164 -25.51216658893717
 216.6848592300415 -25.53461928989967
 216.9504044006665 -25.54583476453864
 217.2159495712916 -25.55144342046049
 217.4814947419166 -25.55424806747336
 217.7470399125417 -25.55565046987307
 218.0125850831668 -25.57807627350336
 218.2781302537918 -25.58927875408381
 218.5436754244168 -25.59488129651186
 218.8092205950419 -25.5976828879345
 219.0747657656669 -25.59908372950434
 219.340310936292 -25.62148428555215
 219.6058561069171 -25.63267477594702
 219.8714012775421 -25.63827127398716
 220.1369464481672 -25.64106984808962
 220.4024916187922 -25.64246921417788
 220.6680367894172 -25.66484565621163
 220.9335819600423 -25.67602412983257
 221.1991271306674 -25.6816147662054
 221.4646723012924 -25.68441041522796
 221.7302174719175 -25.68580831739425
 221.9957626425425 -25.70816189380525
 222.2613078131675 -25.71932914552288
 222.5268529837926 -25.72491413094899
 222.7923981544177 -25.72770697733087
 223.0579433250427 -25.72910348398051
 223.3234884956678 -25.75143475711239
 223.5890336662928 -25.76259097832762
 223.8545788369179 -25.76817050988915
 224.1201240075429 -25.77096063221429
 224.385669178168 -25.77235578041513
 224.651214348793 -25.79466549314027
 224.9167595194181 -25.80581090213878
 225.1823046900431 -25.81138475355993
 225.4478498606682 -25.81417204021386
 225.7133950312932 -25.81556577173737
 225.9789402019183 -25.83785385920933
 226.2444853725433 -25.84898841614526
 226.5100305431684 -25.85455700866489
 226.7755757137934 -25.85734166513878
 227.0411208844185 -25.85873408320114
 227.3066660550435 -25.88100115041099
 227.5722112256686 -25.89212552138909
 227.8377563962936 -25.89768916341995
 228.1033015669187 -25.90047128025337
 228.3688467375437 -25.90186239260708
 228.6343919081688 -25.92410879808926
 228.8999370787938 -25.935222738851
 229.1654822494189 -25.94078118086935
 229.4310274200439 -25.94356075844668
 229.696572590669 -25.94495061395364
 229.962117761294 -25.96717663900349
 230.2276629319191 -25.97828056444893
 230.4932081025441 -25.98383397507861
 230.7587532731692 -25.98661103671675
 231.0242984437942 -25.98799965474182
 231.2898436144193 -26.01020559894956
 231.5553887850443 -26.02129964581154
 231.8209339556694 -26.02684807987687
 232.0864791262944 -26.02962265767658
 232.3520242969195 -26.03101003500865
 232.6175694675445 -26.05319646697557
 232.8831146381696 -26.06428109349709
 233.1486598087946 -26.06982483525738
 233.4142049794197 -26.07259705774575
 233.6797501500448 -26.07398324957043
 233.9452953206698 -26.09615053469826
 234.2108404912948 -26.10722563157468
 234.4763856619199 -26.11276457394272
 234.7419308325449 -26.11553438811621
 235.00747600317 -26.11691937916071
 235.2730211737951 -26.13906754985298
 235.5385663444201 -26.15013330202696
 235.8041115150452 -26.15566738212771
 236.0696566856702 -26.15843473919477
 236.3352018562952 -26.15981843528502
 236.6007470269203 -26.18194788022229
 236.8662921975454 -26.19300402430461
 237.1318373681704 -26.19853363746537
 237.3973825387955 -26.20129882072337
 237.6629277094205 -26.20268149046629
 237.9284728800455 -26.22479369509642
 238.1940180506706 -26.23584163190067
 238.4595632212957 -26.24136711620661
 238.7251083919207 -26.24413023605719
 238.9906535625458 -26.2455118891239
 239.2561987331708 -26.26760716859255
 239.5217439037959 -26.27864682568267
 239.7872890744209 -26.28416813724821
 240.052834245046 -26.28692915514895
 240.318379415671 -26.28830975612873
 240.5839245862961 -26.31038809925219
 240.8494697569211 -26.32141917094791
 241.1150149275462 -26.32693618474666
 241.3805600981712 -26.32969504106518
 241.6461052687963 -26.33107453672758
 241.9116504394213 -26.35313594122961
 242.1771956100464 -26.36415866512739
 242.4427407806714 -26.36967153239766
 242.7082859512965 -26.37242833759327
 242.9738311219215 -26.37380683157422
 243.2393762925466 -26.3958518089823
 243.5049214631716 -26.40686650794176
 243.7704666337967 -26.41237531672561
 244.0360118044217 -26.41513001743883
 244.3015569750468 -26.41650745818463
 244.5671021456718 -26.43853607400175
 244.8326473162969 -26.44954238269454
 245.0981924869219 -26.45504676490307
 245.363737657547 -26.45779926671332
 245.629282828172 -26.45917561267731
 245.8948279987971 -26.48118819420798
 246.1603731694221 -26.4921866177796
 246.4259183400472 -26.49768723446851
 246.6914635106722 -26.50043789522742
 246.9570086812973 -26.50181331980526
 247.2225538519223 -26.52381100755445
 247.4880990225474 -26.53480224749633
 247.7536441931724 -26.54029940403963
 248.0191893637975 -26.54304836197056
 248.2847345344225 -26.54442293445661
 248.5502797050476 -26.56640631195479
 248.8158248756726 -26.57739050413447
 249.0813700462977 -26.58288395993291
 249.3469152169228 -26.5856310155017
 249.6124603875478 -26.58700463367138
 249.8780055581728 -26.60897437212238
 250.1435507287979 -26.61995185347338
 250.4090958994229 -26.62544221273573
 250.674641070048 -26.62818779262721
 250.9401862406731 -26.62956068126346
 251.2057314112981 -26.65151737828162
 251.4712765819231 -26.66248851954343
 251.7368217525482 -26.66797550316014
 252.0023669231732 -26.67071933607888
 252.2679120937983 -26.67209135188013
 252.5334572644234 -26.69403510613947
 252.7990024350484 -26.70499963035655
 253.0645476056735 -26.71048348564263
 253.3300927762985 -26.71322580717947
 253.5956379469235 -26.71459706505086
 253.8611831175486 -26.73652815868718
 254.1267282881737 -26.74748601744696
 254.3922734587987 -26.75296647732117
 254.6578186294238 -26.75570712366036
 254.9233638000488 -26.75707755211403
 255.1889089706739 -26.77899637063451
 255.4544541412989 -26.78994860568796
 255.719999311924 -26.79542637736188
 255.985544482549 -26.79816540389125
 256.2510896531741 -26.7995350247713
 256.5166348237991 -26.82144244702351
 256.7821799944242 -26.83238858946324
 257.0477251650492 -26.83786329562946
 257.3132703356742 -26.8406010588627
 257.5788155062993 -26.84197004775347
 257.8443606769243 -26.86386613452437
 258.1099058475494 -26.87480708463824
 258.3754510181745 -26.88027924470402
 258.6409961887995 -26.88301574182297
 258.9065413594246 -26.88438409614244
 259.1720865300496 -26.90626951198372
 259.4376317006747 -26.91720497564502
 259.7031768712997 -26.92267438370989
 259.9687220419248 -26.92540950236181
 260.2342672125498 -26.92677716962951
 260.4998123831749 -26.94865217008408
 260.7653575537999 -26.95958282941853
 261.030902724425 -26.9650498975785
 261.2964478950501 -26.96778397149954
 261.5619930656751 -26.96915119811801
 261.8275382363001 -26.99101645709156
 262.0930834069252 -27.00194355844993
 262.3586285775502 -27.00740885495049
 262.6241737481753 -27.01014188307039
 262.8897189188003 -27.01150849118103
 263.1552640894254 -27.03336524373966
 263.4208092600504 -27.04428741107761
 263.6863544306755 -27.04975015502357
 263.9518996013005 -27.05248197841428
 264.2174447719256 -27.05384800229914
 264.4829899425507 -27.07569636630303
 264.7485351131757 -27.08661447625961
 265.0140802838008 -27.09207533432098
 265.2796254544258 -27.09480621007902
 265.5451706250508 -27.096171758345
 265.8107157956759 -27.11801229876421
 266.0762609663009 -27.12892647787492
 266.341806136926 -27.13438534121469
 266.607351307551 -27.13711521229051
 266.8728964781761 -27.13848025639575
 267.1384416488011 -27.16031291321357
 267.4039868194262 -27.1712231425115
 267.6695319900513 -27.17668000719994
 267.9350771606763 -27.17940887379161
 268.2006223313014 -27.18077341437617
 268.4661675019264 -27.20259816198921
 268.7317126725515 -27.21350437610803
 268.9972578431765 -27.21895918669819
 269.2628030138015 -27.22168702079185
 269.5283481844266 -27.22305104377697
 269.7938933550516 -27.24486764309769
 270.0594385256767 -27.25576974381671
 270.3249836963017 -27.26122240487396
 270.5905288669268 -27.263949159138
 270.8560740375519 -27.26531262926166
 271.1216192081769 -27.28712078016219
 271.387164378802 -27.29801834714685
 271.652709549427 -27.30346873083252
 271.9182547200521 -27.30619434958428
 272.1837998906771 -27.30755726443537
 272.4493450613022 -27.32935678286449
 272.7148902319272 -27.3402501997329
 272.9804354025522 -27.34569855620746
 273.2459805731773 -27.34842315438929
 273.5115257438024 -27.34978555720252
 273.7770709144274 -27.37157660125981
 274.0426160850525 -27.3824658955234
 274.3081612556775 -27.3879121576103
 274.5737064263026 -27.39063567929635
 274.8392515969276 -27.39199754126476
 275.1047967675527 -27.41378016574685
 275.3703419381777 -27.42466512189465
 275.6358871088028 -27.43010924313442
 275.9014322794278 -27.43283171537821
 276.1669774500529 -27.43419304355196
 276.4325226206779 -27.45596701863935
 276.698067791303 -27.46684762652944
 276.963612961928 -27.4722895435273
 277.2291581325531 -27.47501090943762
 277.4947033031781 -27.47637169296867
 277.7602484738032 -27.49813689347166
 278.0257936444282 -27.50901318283272
 278.2913388150533 -27.51445293938339
 278.5568839856783 -27.51717321773762
 278.8224291563034 -27.51853345565729
 279.0879743269284 -27.54028973095183
 279.3535194975535 -27.55116162307945
 279.6190646681785 -27.55659912184569
 279.8846098388036 -27.55931827472762
 280.1501550094287 -27.56067795076988
 280.4157001800537 -27.58242555448945
 280.6812453506788 -27.59329327115623
 280.9467905213038 -27.59872872544712
 281.2123356919288 -27.60144684843065
 281.4778808625539 -27.60280600760625
 281.7434260331789 -27.62454525936258
 282.008971203804 -27.6354091141714
 282.274516374429 -27.64084248449482
 282.5400615450541 -27.64355938528607
 282.8056067156791 -27.64491793985546
 283.0711518863042 -27.66664953538125
 283.3366970569293 -27.67750930361881
 283.6022422275543 -27.68294086319407
 283.8677873981794 -27.68565707568959
 284.1333325688044 -27.68701529045094
 284.3988777394295 -27.70874022464982
 284.6644229100545 -27.71959710567023
 284.9299680806795 -27.72502730253347
 285.1955132513046 -27.72774283611466
 285.4610584219296 -27.72910071045294
 285.7266035925547 -27.75081933909608
 285.9921487631798 -27.76167268016663
 286.2576939338048 -27.76710092855932
 286.5232391044299 -27.76981551217389
 286.7887842750549 -27.77117291784572
 287.05432944568 -27.79288554624323
 287.319874616305 -27.80373635170406
 287.5854197869301 -27.80916358039456
 287.8509649575551 -27.81187764463411
 288.1165101281802 -27.81323478625759
 288.3820552988052 -27.83494271486042
 288.6476004694302 -27.84579137474097
 288.9131456400553 -27.85121750002551
 289.1786908106804 -27.85393096735946
 289.4442359813054 -27.85528780874018
 289.7097811519305 -27.87699147348754
 289.9753263225555 -27.8878380085285
 290.2408714931806 -27.89326304430107
 290.5064166638056 -27.89597599598611
 290.7719618344307 -27.89733258658318
 291.0375070050557 -27.91903232647236
 291.3030521756808 -27.92987692929145
 291.5685973463058 -27.93530096227036
 291.8341425169309 -27.93801341944324
 292.0996876875559 -27.93936975826786
 292.365232858181 -27.9610658175386
 292.630778028806 -27.97190869196261
 292.8963231994311 -27.97733199914934
 293.1618683700561 -27.98004411723004
 293.4274135406812 -27.98140029118549
 293.6929587113062 -28.00309317907782
 293.9585038819313 -28.01393478500391
 294.2240490525563 -28.01935740373079
 294.4895942231814 -28.02206914240649
 294.7551393938064 -28.02342512502316
 295.0206845644315 -28.0451149869748
 295.2862297350565 -28.0559550607295
 295.5517749056816 -28.06137691371703
 295.8173200763067 -28.06408829035777
 296.0828652469317 -28.06544408998109
 296.3484104175567 -28.08713074197034
 296.6139555881818 -28.09796935154527
 296.8795007588068 -28.10339041964435
 297.1450459294319 -28.10610138281596
 297.4105911000569 -28.10745697526389
 297.676136270682 -28.12914006790237
 297.941681441307 -28.1399767325349
 298.2072266119321 -28.14539683284028
 298.4727717825571 -28.14810732556877
 298.7383169531822 -28.14946268134218
 299.0038621238073 -28.17114204367103
 299.2694072944323 -28.18197695632033
 299.5349524650574 -28.18739618120513
 299.8004976356824 -28.19010623187182
 300.0660428063075 -28.19146136552756
 300.3315879769325 -28.2131368037889
 300.5971331475575 -28.22396968628055
 300.8626783181826 -28.2293878274233
 301.1282234888076 -28.23209724639495
 301.3937686594327 -28.23345206389421
 301.6593138300578 -28.25512324474616
 301.9248590006828 -28.26595379003705
 302.1904041713079 -28.27137076905831
 302.4559493419329 -28.27407955060435
 302.721494512558 -28.27543405120364
 302.987039683183 -28.29710092970748
 303.2525848538081 -28.30792929389998
 303.5181300244331 -28.31334517792907
 303.7836751950582 -28.31605353077557
 304.0492203656832 -28.31740781624788
 304.3147655363082 -28.33907089235433
 304.5803107069333 -28.34989760001661
 304.8458558775584 -28.35531270252226
 305.1114010481834 -28.35802068701817
 305.3769462188085 -28.35937478634225
 305.6424913894335 -28.38103443450419
 305.9080365600586 -28.39185957592829
 306.1735817306836 -28.397273860406
 306.4391269013087 -28.39998141576078
 306.7046720719337 -28.40133530045889
 306.9702172425588 -28.42299174541023
 307.2357624131838 -28.43381524365425
 307.5013075838089 -28.43922850957587
 307.7668527544339 -28.44193557418478
 308.032397925059 -28.44328921317512
 308.297943095684 -28.46494212566643
 308.5634882663091 -28.47576357623082
 308.8290334369341 -28.48117589641176
 309.0945786075592 -28.48388250013489
 309.3601237781842 -28.48523591169841
 309.6256689488093 -28.50688559441414
 309.8912141194343 -28.51770579311092
 310.1567592900594 -28.52311744036875
 310.4223044606844 -28.52582371448152
 310.6878496313095 -28.5271769629522
 310.9533948019345 -28.54882442436396
 311.2189399725596 -28.55964354186923
 311.4844851431847 -28.56505488703205
 311.7500303138097 -28.56776100258359
 312.0155754844347 -28.5691141699136
 312.2811206550598 -28.59075959412108
 312.5466658256848 -28.60157789211188
 312.8122109963099 -28.60698879565938
 313.0777561669349 -28.60969468224676
 313.34330133756 -28.61104769344841
 313.608846508185 -28.63269103371713
 313.8743916788101 -28.64350760271298
 314.1399368494352 -28.64891762104056
 314.4054820200602 -28.65162309470736
 314.6710271906853 -28.65297594650556
 314.9365723613103 -28.67461765346239
 315.2021175319354 -28.6854343323354
 315.4676627025604 -28.69084454438435
 315.7332078731854 -28.69355011488445
 315.9987530438105 -28.69490301508788
 316.2642982144355 -28.7165447882119
 316.5298433850606 -28.72736164599729
 316.7953885556856 -28.73277186623032
 317.0609337263107 -28.73547743988778
 317.3264788969358 -28.73683034144423
 317.5920240675608 -28.75847238203219
 317.8575692381859 -28.76928937535958
 318.1231144088109 -28.7746996931541
 318.388659579436 -28.77740531515472
 318.654204750061 -28.778758240779
 318.9197499206861 -28.80040074773345
 319.1852950913111 -28.81121784356086
 319.4508402619362 -28.81662812433366
 319.7163854325612 -28.81933372346809
 319.9819306031862 -28.82068664171843
 320.2474757738113 -28.84232947864687
 320.5130209444364 -28.85314691901851
 320.7785661150614 -28.85855746546734
 321.0441112856865 -28.86126311368135
 321.3096564563115 -28.86261604444817
 321.5752016269366 -28.88425997055316
 321.8407467975616 -28.89507812825734
 322.1062919681867 -28.9004891735539
 322.3718371388117 -28.903195184305
 322.6373823094368 -28.90454831058738
 322.9029274800618 -28.92619413708541
 323.1684726506869 -28.93701369782114
 323.4340178213119 -28.94242542279679
 323.699562991937 -28.94513176789696
 323.965108162562 -28.94648505997573
 324.2306533331871 -28.96813332328344
 324.4961985038121 -28.97895425535819
 324.7617436744372 -28.98436664253116
 325.0272888450622 -28.98707331285375
 325.2928340156873 -28.98842676607946
 325.5583791863123 -29.01007753447782
 325.8239243569374 -29.02089978556329
 326.0894695275624 -29.02631280759465
 326.3550146981875 -29.02901978918124
 326.6205598688126 -29.0303733966546
 326.8861050394376 -29.05202661408083
 327.1516502100627 -29.06284987317383
 327.4171953806877 -29.0682631131039
 327.6827405513127 -29.07097021206511
 327.9482857219378 -29.07232388019506
 328.2138308925628 -29.09397916232653
 328.4793760631879 -29.10480337924039
 328.7449212338129 -29.11021718825971
 329.010466404438 -29.11292453169076
 329.276011575063 -29.11427831925263
 329.5415567456881 -29.13593572502325
 329.8071019163132 -29.14676101750533
 330.0726470869382 -29.15217560171417
 330.3381922575633 -29.15488337488309
 330.6037374281883 -29.15623738066633
 330.8692825988134 -29.17789715298647
 331.1348277694384 -29.18872352404667
 331.4003729400634 -29.19413849630962
 331.6659181106885 -29.19684647412025
 331.9314632813135 -29.19820058487948
 332.1970084519386 -29.21986283529237
 332.4625536225636 -29.2306907424264
 332.7280987931887 -29.23610668620084
 332.9936439638138 -29.23881515414354
 333.2591891344388 -29.24016951106712
 333.5247343050639 -29.26183514740085
 333.7902794756889 -29.27266509784558
 334.055824646314 -29.2780820479434
 334.321369816939 -29.28079101332307
 334.5869149875641 -29.28214561753351
 334.8524601581891 -29.30381485975066
 335.1180053288141 -29.31464620530782
 335.3835504994392 -29.32006368523962
 335.6490956700642 -29.3227729247141
 335.9146408406893 -29.32412766828038
 336.1801860113144 -29.34580019104812
 336.4457311819394 -29.35663365079849
 336.7112763525645 -29.36205258755446
 336.9768215231895 -29.36476260547887
 337.2423666938146 -29.3661177508103
 337.5079118644396 -29.38779676238844
 337.7734570350647 -29.39863396881726
 338.0390022056897 -29.40405456529602
 338.3045473763148 -29.40676531452115
 338.5700925469398 -29.4081208350105
 338.8356377175649 -29.42980826698672
 339.1011828881899 -29.4406496829944
 339.366728058815 -29.44607281507529
 339.63227322944 -29.44878498431896
 339.8978184000651 -29.45014121533574
 340.1633635706901 -29.47183846642464
 340.4289087413152 -29.48268504299119
 340.6944539119402 -29.4881107262535
 340.9599990825653 -29.4908241447198
 341.2255442531903 -29.49218100455561
 341.4910894238154 -29.51388878334123
 341.7566345944404 -29.52474078649983
 342.0221797650655 -29.53016915900395
 342.2877249356906 -29.53288392900658
 342.5532701063156 -29.53424146458579
 342.8188152769407 -29.55596011873907
 343.0843604475657 -29.56681752334071
 343.3499056181907 -29.57224866003667
 343.6154507888158 -29.57496483661322
 343.8809959594408 -29.57632307599511
 344.1465411300659 -29.59805299098509
 344.4120863006909 -29.60891629548173
 344.677631471316 -29.61435037846289
 344.943176641941 -29.61706802478645
 345.2087218125661 -29.61842699817895
 345.4742669831912 -29.64016857515292
 345.7398121538162 -29.65103783950561
 346.0053573244413 -29.65647488785087
 346.2709024950663 -29.65919401319507
 346.5364476656914 -29.66055372517967
 346.8019928363164 -29.68230717414107
 347.0675380069414 -29.69318261900352
 347.3330831775665 -29.69862276066865
 347.5986283481915 -29.70134343233748
 347.8641735188166 -29.70270392115118
 348.1297186894416 -29.72447002824082
 348.3952638600667 -29.7353515465566
 348.6608090306918 -29.74079472571741
 348.9263542013168 -29.74351695493478
 349.1918993719419 -29.74487822848583
 349.4574445425669 -29.76665779115541
 349.722989713192 -29.77754647191569
 349.988534883817 -29.7829932596091
 350.2540800544421 -29.78571717030842
 350.5196252250671 -29.78707928665154
 350.7851703956921 -29.80887300810582
 351.0507155663172 -29.81976855318928
 351.3162607369422 -29.82521883957378
 351.5818059075673 -29.82794459784174
 351.8473510781924 -29.82930763793144
 352.1128962488174 -29.85111570682085
 352.3784414194425 -29.86201856171379
 352.6439865900675 -29.86747257814883
 352.9095317606926 -29.87020023089622
 353.1750769313176 -29.87156421743645
 353.4406221019427 -29.89338692879986
 353.7061672725677 -29.9042973363311
 353.9717124431928 -29.90975506116888
 354.2372576138178 -29.91248450064379
 354.5028027844428 -29.91384937789896
 354.768347955068 -29.93568687768997
 355.033893125693 -29.94660460969049
 355.299438296318 -29.95206607614226
 355.5649834669431 -29.95479745756317
 355.8305286375681 -29.95616330974293
 356.0960738081932 -29.97801596389784
 356.3616189788182 -29.98894157881264
 356.6271641494433 -29.99440694856704
 356.8927093200683 -29.99714028451699
 357.1582544906934 -29.9985071142925
 357.4237996613184 -30.02037543160382
 357.6893448319435 -30.03130854986359
 357.9548900025686 -30.03677773615877
 358.2204351731936 -30.03951298679694
 358.4859803438187 -30.04088077552256
 358.7515255144437 -30.06276464054395
 359.0170706850687 -30.07370599737209
 359.2826158556938 -30.07917930010447
 359.5481610263188 -30.08191660129859
 359.8137061969439 -30.08328541829641
 360.0792513675689 -30.10518582723272
 360.344796538194 -30.11613556007107
 360.610341708819 -30.12161310117649
 360.8758868794441 -30.12435253768855
 361.1414320500692 -30.12572241153098
 361.4069772206942 -30.14763953636002
 361.6725223913193 -30.15859754089693
 361.9380675619443 -30.16407920194316
 362.2036127325694 -30.16682069795078
 362.4691579031944 -30.16819161133931
 362.7347030738194 -30.19012541573408
 363.0002482444445 -30.2010918912546
 363.2657934150695 -30.20657778618724
 363.5313385856946 -30.20932139518425
 363.7968837563196 -30.21069336407046
 364.0624289269447 -30.23264397731499
 364.3279740975698 -30.24361892883423
 364.5935192681948 -30.24910904512908
 364.8590644388199 -30.25185476062411
 365.1246096094449 -30.25322778171173
 365.39015478007 -30.27519518210456
 365.655699950695 -30.28617857617641
 365.9212451213201 -30.29167291351877
 366.1867902919451 -30.29442073952612
 366.4523354625701 -30.29579481586856
 366.7178806331952 -30.31777897744358
 366.9834258038202 -30.32877076579071
 367.2489709744453 -30.33426928416203
 367.5145161450704 -30.33701919672023
 367.7800613156954 -30.33839431650703
 368.0456064863205 -30.3603953076756
 368.3111516569455 -30.37139570464215
 368.5766968275706 -30.37689857866388
 368.8422419981956 -30.37965068184992
 369.1077871688207 -30.3810268990179
 369.3733323394457 -30.40304563795276
 369.6388775100708 -30.41405491927127
 369.9044226806958 -30.41956222087433
 370.1699678513208 -30.42231653423825
 370.435513021946 -30.42369385561497
 370.701058192571 -30.44573030311335
 370.966603363196 -30.45674847631127
 371.2321485338211 -30.46226021451961
 371.4976937044461 -30.46501674384031
 371.7632388750712 -30.46639517261003
 372.0287840456962 -30.48844921600278
 372.2943292163213 -30.49947618246619
 372.5598743869463 -30.50499229437145
 372.8254195575714 -30.50775098953299
 373.0909647281964 -30.50913050047501
 373.3565098988215 -30.53120198953505
 373.6220550694466 -30.54223762473438
 373.8876002400716 -30.54775806315199
 374.1531454106967 -30.55051893486864
 374.4186905813217 -30.55189953292011
 374.6842357519467 -30.57398837469412
 374.9497809225718 -30.58503255283285
 375.2153260931968 -30.59055722081549
 375.4808712638219 -30.5933202061761
 375.7464164344469 -30.59470186076557
 376.011961605072 -30.61680784018751
 376.277506775697 -30.6278606871949
 376.5430519463221 -30.63338971515812
 376.8085971169472 -30.6361548775191
 377.0741422875722 -30.63753761985335
 377.3396874581973 -30.65966074231967
 377.6052326288223 -30.67072215914034
 377.8707777994474 -30.67625547391592
 378.1363229700724 -30.67902278108123
 378.4018681406974 -30.68040659338703
 378.6674133113225 -30.70254652380438
 378.9329584819475 -30.71361605606173
 379.1985036525726 -30.71915328817282
 379.4640488231976 -30.72192249256079
 379.7295939938227 -30.72330725447131
 379.9951391644478 -30.74546343914695
 380.2606843350728 -30.75654083517507
 380.5262295056979 -30.7620821835039
 380.7917746763229 -30.7648535233608
 381.057319846948 -30.76623936278453
 381.322865017573 -30.78841263439007
 381.5884101881981 -30.79949914597881
 381.8539553588231 -30.80504511783593
 382.1195005294481 -30.80781876252516
 382.3850457000732 -30.80920575506974
 382.6505908706982 -30.8313972293187
 382.9161360413233 -30.84249333875691
 383.1816812119484 -30.84804423164672
 383.4472263825734 -30.85082038503872
 383.7127715531985 -30.85220863751903
 383.9783167238235 -30.87441988984948
 384.2438618944486 -30.8855257605816
 384.5094070650736 -30.89108152366481
 384.7749522356987 -30.89386010956428
 385.0404974063237 -30.89524957777574
 385.3060425769488 -30.91748115323404
 385.5715877475738 -30.92859728411636
 385.8371329181988 -30.93415819209618
 386.102678088824 -30.93693936614087
 386.368223259449 -30.9383301322484
 386.633768430074 -30.96058281905783
 386.8993136006991 -30.9717096281804
 387.1648587713241 -30.97727591077187
 387.4304039419492 -30.98005976904805
 387.6959491125742 -30.98145187650399
 387.9614942831993 -31.00372574168524
 388.2270394538243 -31.01486319067941
 388.4925846244494 -31.02043472685427
 388.7581297950744 -31.02322111413718
 389.0236749656995 -31.0246144813298
 389.2892201363246 -31.04691017336846
 389.5547653069496 -31.05805865399102
 389.8203104775747 -31.0636356862211
 390.0858556481997 -31.06642495889711
 390.3514008188247 -31.06781978347015
 390.6169459894498 -31.09013853281271
 390.8824911600748 -31.10129877555177
 391.1480363306999 -31.10688195322479
 391.4135815013249 -31.10967422257752
 391.67912667195 -31.11107052412716
 391.944671842575 -31.13341350756068
 392.2102170132001 -31.14458592184175
 392.4757621838252 -31.15017521620882
 392.7413073544502 -31.15297064060417
 393.0068525250753 -31.1543685470655
 393.2723976957003 -31.17673667927904
 393.5379428663254 -31.18792216475163
 393.8034880369504 -31.19351785180393
 394.0690332075754 -31.19631647620735
 394.3345783782005 -31.19771598290654
 394.6001235488255 -31.22010991635974
 394.8656687194506 -31.23130795353631
 395.1312138900756 -31.23690999150682
 395.3967590607007 -31.2397118059101
 395.6623042313258 -31.24111291493328
 395.9278494019508 -31.26353348546759
 396.1933945725759 -31.27474515019961
 396.4589397432009 -31.28035424978432
 396.724484913826 -31.28315962504274
 396.990030084451 -31.28456251819373
 397.2555752550761 -31.30701061705786
 397.5211204257011 -31.31823622976752
 397.7866655963261 -31.32385234531654
 398.0522107669512 -31.32666122836024
 398.3177559375762 -31.32806587536605

